Hardware-Aware YOLO Compression for Low-Power Edge AI on STM32U5 for Weeds Detection in Digital Agriculture

Weeds significantly reduce crop yields worldwide and pose major challenges to sustainable agriculture. Traditional weed management methods, primarily relying on chemical herbicides, risk environmental contamination and lead to the emergence of herbicide-resistant species. Precision weeding, leveraging computer vision and machine learning methods, offers a promising eco-friendly alternative but is often limited by reliance on high-power computational platforms. This work presents an optimized, low-power edge AI system for weeds detection based on the YOLOv8n object detector deployed on the STM32U575ZI microcontroller. Several compression techniques are applied to the detection model, including structured pruning, integer quantization and input image resolution scaling in order to meet strict hardware constraints. The model is trained and evaluated on the CropAndWeed dataset with 74 plant species, achieving a balanced trade-off between detection accuracy and efficiency. Our system supports real-time, in-situ weeds detection with a minimal energy consumption of 51.8mJ per inference, enabling scalable deployment in power-constrained agricultural environments.

==> ppk-20250815T123943.csv <==
Timestamp(ms),Current(uA),D0-D7
0,501.623,00000000
10,184.670,00000000
20,68.005,00000000
30,25.067,00000000
40,9.263,00000000
50,3.441,00000000
60,1.303,00000000
70,0.516,00000000
80,0.231,00000000
90,0.120,00000000
100,0.083,00000000
110,0.069,00000000
120,0.065,00000000
130,0.064,00000000
140,0.059,00000000
150,0.057,00000000
160,0.059,00000000
170,0.061,00000000
180,0.057,00000000
190,0.053,00000000
200,0.052,00000000
210,0.065,00000000
220,0.068,00000000
230,0.063,00000000
240,0.061,00000000
250,0.063,00000000
260,0.063,00000000
270,0.062,00000000
280,0.062,00000000
290,0.062,00000000
300,0.060,00000000
310,0.061,00000000
320,0.057,00000000
330,0.058,00000000
340,0.061,00000000
350,0.061,00000000
360,0.058,00000000
370,0.053,00000000
380,0.058,00000000
390,0.059,00000000
400,0.054,00000000
410,0.054,00000000
420,0.055,00000000
430,0.057,00000000
440,0.056,00000000
450,0.051,00000000
460,0.052,00000000
470,0.048,00000000
480,0.056,00000000
490,0.058,00000000
500,0.059,00000000
510,0.054,00000000
520,0.061,00000000
530,0.064,00000000
540,0.064,00000000
550,0.066,00000000
560,0.065,00000000
570,0.060,00000000
580,0.060,00000000
590,0.062,00000000
600,0.061,00000000
610,0.060,00000000
620,0.054,00000000
630,0.060,00000000
640,0.058,00000000
650,0.056,00000000
660,0.057,00000000
670,0.063,00000000
680,0.063,00000000
690,0.062,00000000
700,0.055,00000000
710,0.054,00000000
720,0.054,00000000
730,0.054,00000000
740,0.053,00000000
750,0.052,00000000
760,0.058,00000000
770,0.056,00000000
780,0.055,00000000
790,0.056,00000000
800,0.055,00000000
810,0.052,00000000
820,0.056,00000000
830,0.057,00000000
840,0.057,00000000
850,0.055,00000000
860,0.049,00000000
870,0.049,00000000
880,0.048,00000000
890,0.052,00000000
900,0.052,00000000
910,0.052,00000000
920,0.050,00000000
930,0.053,00000000
940,0.055,00000000
950,0.054,00000000
960,0.051,00000000
970,0.050,00000000
980,0.054,00000000
990,0.055,00000000
1000,0.055,00000000
1010,0.055,00000000
1020,0.050,00000000
1030,0.047,00000000
1040,0.048,00000000
1050,0.048,00000000
1060,0.047,00000000
1070,0.050,00000000
1080,0.051,00000000
1090,0.048,00000000
1100,0.050,00000000
1110,0.053,00000000
1120,0.051,00000000
1130,0.050,00000000
1140,0.049,00000000
1150,0.042,00000000
1160,0.043,00000000
1170,0.045,00000000
1180,0.050,00000000
1190,0.043,00000000
1200,0.047,00000000
1210,0.044,00000000
1220,0.047,00000000
1230,0.044,00000000
1240,0.043,00000000
1250,0.047,00000000
1260,0.048,00000000
1270,0.041,00000000
1280,0.042,00000000
1290,0.044,00000000
1300,0.046,00000000
1310,0.040,00000000
1320,0.044,00000000
1330,0.051,00000000
1340,0.047,00000000
1350,0.049,00000000
1360,0.045,00000000
1370,0.043,00000000
1380,0.042,00000000
1390,0.047,00000000
1400,0.042,00000000
1410,0.041,00000000
1420,0.048,00000000
1430,0.042,00000000
1440,0.044,00000000
1450,0.046,00000000
1460,0.039,00000000
1470,0.038,00000000
1480,0.038,00000000
1490,0.034,00000000
1500,0.044,00000000
1510,0.039,00000000
1520,0.040,00000000
1530,0.040,00000000
1540,0.043,00000000
1550,0.044,00000000
1560,0.043,00000000
1570,0.043,00000000
1580,0.040,00000000
1590,0.039,00000000
1600,0.037,00000000
1610,0.034,00000000
1620,0.037,00000000
1630,0.039,00000000
1640,0.038,00000000
1650,0.042,00000000
1660,0.039,00000000
1670,0.042,00000000
1680,0.046,00000000
1690,0.043,00000000
1700,0.043,00000000
1710,0.044,00000000
1720,0.041,00000000
1730,0.043,00000000
1740,0.044,00000000
1750,0.048,00000000
1760,0.046,00000000
1770,0.048,00000000
1780,0.046,00000000
1790,8532.019,00000000
1800,4466.945,00000000
1810,2920.974,00000000
1820,2351.397,00000000
1830,2136.567,00000000
1840,2057.371,00000000
1850,2010.863,00000000
1860,1986.238,00000000
1870,1976.069,00000000
1880,1971.603,00000000
1890,1969.939,00000000
1900,1969.847,00000000
1910,1968.410,00000000
1920,1971.665,00000000
1930,1972.339,00000000
1940,1972.317,00000000
1950,1976.606,00000000
1960,1974.963,00000000
1970,1974.465,00000000
1980,1983.423,00000000
1990,1988.025,00000000
2000,1989.310,00000000
2010,1988.951,00000000
2020,1988.259,00000000
2030,1988.022,00000000
2040,1988.409,00000000
2050,1989.450,00000000
2060,1989.622,00000000
2070,1988.563,00000000
2080,1982.520,00000000
2090,1980.969,00000000
2100,1980.300,00000000
2110,1981.063,00000000
2120,1980.824,00000000
2130,1981.840,00000000
2140,1982.015,00000000
2150,1982.271,00000000
2160,5534.332,00000000
2170,7841.510,00000000
2180,8687.069,00000000
2190,8979.735,00000000
2200,9084.438,00000000
2210,9263.242,00000000
2220,9766.330,00000000
2230,9888.713,00000000
2240,9914.468,00000000
2250,10017.021,00000000
2260,9937.683,00000000
2270,9757.999,00000000
2280,9960.422,00000000
2290,10288.328,00000000
2300,10248.167,00000000
2310,10238.840,00000000
2320,10309.704,00000000
2330,10096.529,00000000
2340,10442.838,00000000
2350,10732.051,00000000
2360,10492.075,00000000
2370,10516.530,00000000
2380,10683.910,00000000
2390,10472.764,00000000
2400,10840.663,00000000
2410,11010.471,00000000
2420,10688.757,00000000
2430,10646.489,00000000
2440,10266.567,00000000
2450,9886.629,00000000
2460,9998.667,00000000
2470,10414.868,00000000
2480,10652.091,00000000
2490,10242.350,00000000
2500,10066.757,00000000
2510,10333.657,00000000
2520,10086.701,00000000
2530,10365.482,00000000
2540,10396.908,00000000
2550,10559.886,00000000
2560,10479.229,00000000
2570,10800.728,00000000
2580,10524.377,00000000
2590,10430.426,00000000
2600,10279.929,00000000
2610,10557.606,00000000
2620,10666.022,00000000
2630,10530.401,00000000
2640,10448.112,00000000
2650,10413.770,00000000
2660,10346.434,00000000
2670,10402.174,00000000
2680,10405.422,00000000
2690,10483.851,00000000
2700,10539.589,00000000
2710,10535.156,00000000
2720,10551.607,00000000
2730,10712.277,00000000
2740,10754.685,00000000
2750,10775.447,00000000
2760,10764.685,00000000
2770,10705.836,00000000
2780,10584.747,00000000
2790,10569.435,00000000
2800,10564.692,00000000
2810,10446.731,00000000
2820,10610.916,00000000
2830,10667.785,00000000
2840,10674.144,00000000
2850,10693.722,00000000
2860,10678.499,00000000
2870,10488.248,00000000
2880,10634.340,00000000
2890,10777.931,00000000
2900,10837.929,00000000
2910,10871.775,00000000
2920,10866.418,00000000
2930,10871.511,00000000
2940,10873.184,00000000
2950,10313.154,00000000
2960,10452.124,00000000
2970,10555.233,00000000
2980,10563.125,00000000
2990,10570.384,00000000
3000,10545.972,00000000
3010,10551.663,00000000
3020,10556.113,00000000
3030,10594.816,00000000
3040,10584.944,00000000
3050,10603.198,00000000
3060,10588.288,00000000
3070,10553.936,00000000
3080,10590.178,00000000
3090,10600.366,00000000
3100,10564.076,00000000
3110,10584.211,00000000
3120,10593.946,00000000
3130,10593.212,00000000
3140,10596.902,00000000
3150,10587.028,00000000
3160,10593.571,00000000
3170,10282.793,00000000
3180,10664.046,00000000
3190,10797.568,00000000
3200,10836.969,00000000
3210,10858.493,00000000
3220,10874.626,00000000
3230,10888.117,00000000
3240,10673.192,00000000
3250,10617.230,00000000
3260,10915.198,00000000
3270,10970.967,00000000
3280,11026.155,00000000
3290,11044.008,00000000
3300,11060.827,00000000
3310,11075.618,00000000
3320,11082.358,00000000
3330,11077.712,00000000
3340,11061.234,00000000
3350,11057.025,00000000
3360,11084.000,00000000
3370,11045.339,00000000
3380,11056.043,00000000
3390,11083.047,00000000
3400,11087.989,00000000
3410,10996.546,00000000
3420,11056.345,00000000
3430,11089.348,00000000
3440,11088.152,00000000
3450,11068.092,00000000
3460,10438.711,00000000
3470,10304.632,00000000
3480,10356.212,00000000
3490,10380.570,00000000
3500,10072.762,00000000
3510,9446.068,00000000
3520,9231.684,00000000
3530,9178.218,00000000
3540,9135.785,00000000
3550,9112.963,00000000
3560,9101.190,00000000
3570,9102.815,00000000
3580,9177.095,00000000
3590,9235.049,00000000
3600,9249.640,00000000
3610,9260.652,00000000
3620,9278.015,00000000
3630,9283.453,00000000
3640,9276.778,00000000
3650,9281.387,00000000
3660,9281.626,00000000
3670,9339.242,00000000
3680,8958.605,00000000
3690,4004.328,00000000
3700,2181.217,00000000
3710,1510.171,00000000
3720,1268.235,00000000
3730,1178.050,00000000
3740,1146.733,00000000
3750,1133.382,00000000
3760,1129.581,00000000
3770,1127.241,00000000
3780,1127.888,00000000
3790,1127.981,00000000
3800,1128.038,00000000
3810,1128.151,00000000
3820,1127.410,00000000
3830,1128.169,00000000
3840,1133.271,00000000
3850,1130.250,00000000
3860,1128.271,00000000
3870,1128.468,00000000
3880,1127.392,00000000
3890,1128.111,00000000
3900,1128.204,00000000
3910,1127.140,00000000
3920,1127.604,00000000
3930,1127.271,00000000
3940,1128.311,00000000
3950,1127.712,00000000
3960,1128.572,00000000
3970,1127.525,00000000
3980,1129.604,00000000
3990,1129.245,00000000
4000,1128.013,00000000
4010,1128.171,00000000
4020,1126.559,00000000
4030,1127.367,00000000
4040,1125.959,00000000
4050,1127.449,00000000
4060,1126.707,00000000
4070,1127.667,00000000
4080,1127.840,00000000
4090,1126.969,00000000
4100,1127.021,00000000
4110,1126.672,00000000
4120,1127.934,00000000
4130,1126.596,00000000
4140,1127.231,00000000
4150,1126.189,00000000
4160,1126.696,00000000
4170,1126.961,00000000
4180,1126.399,00000000
4190,1127.335,00000000
4200,1126.206,00000000
4210,1126.797,00000000
4220,1126.859,00000000
4230,1127.416,00000000
4240,1127.424,00000000
4250,1127.768,00000000
4260,1128.216,00000000
4270,1127.143,00000000
4280,1128.917,00000000
4290,1127.370,00000000
4300,1127.947,00000000
4310,1127.232,00000000
4320,1128.555,00000000
4330,1127.789,00000000
4340,1128.633,00000000
4350,1127.802,00000000
4360,1126.836,00000000
4370,1127.566,00000000
4380,1127.348,00000000
4390,1127.707,00000000
4400,1127.103,00000000
4410,1128.305,00000000
4420,1126.928,00000000
4430,1127.089,00000000
4440,1127.560,00000000
4450,1126.844,00000000
4460,1127.784,00000000
4470,1126.486,00000000
4480,1128.089,00000000
4490,1126.468,00000000
4500,1127.375,00000000
4510,1127.124,00000000
4520,1127.647,00000000
4530,1128.035,00000000
4540,1127.559,00000000
4550,1128.278,00000000
4560,1127.182,00000000
4570,1127.640,00000000
4580,1127.249,00000000
4590,1127.317,00000000
4600,1127.000,00000000
4610,1126.913,00000000
4620,1127.647,00000000
4630,1127.094,00000000
4640,1128.133,00000000
4650,1126.940,00000000
4660,1127.748,00000000
4670,1126.470,00000000
4680,1127.093,00000000
4690,1128.393,00000000
4700,1128.176,00000000
4710,1128.622,00000000
4720,1127.133,00000000
4730,1127.382,00000000
4740,1126.731,00000000
4750,1128.285,00000000
4760,1127.274,00000000
4770,1127.881,00000000
4780,1127.059,00000000
4790,1126.879,00000000
4800,1127.991,00000000
4810,1126.372,00000000
4820,1127.538,00000000
4830,1126.873,00000000
4840,1127.699,00000000
4850,1126.633,00000000
4860,1126.923,00000000
4870,1126.232,00000000
4880,1126.595,00000000
4890,1126.866,00000000
4900,1126.191,00000000
4910,1127.537,00000000
4920,1126.722,00000000
4930,1127.365,00000000
4940,1126.524,00000000
4950,1126.856,00000000
4960,1126.217,00000000
4970,1126.973,00000000
4980,1127.666,00000000
4990,1126.807,00000000
5000,1127.459,00000000
5010,1126.714,00000000
5020,1127.475,00000000
5030,1126.899,00000000
5040,1127.824,00000000
5050,1127.958,00000000
5060,1128.152,00000000
5070,1127.258,00000000
5080,1126.411,00000000
5090,1127.474,00000000
5100,1127.032,00000000
5110,1127.446,00000000
5120,1126.476,00000000
5130,1126.886,00000000
5140,1126.075,00000000
5150,1126.827,00000000
5160,1127.096,00000000
5170,1127.218,00000000
5180,1127.660,00000000
5190,1126.992,00000000
5200,1127.542,00000000
5210,1126.117,00000000
5220,1126.911,00000000
5230,1126.044,00000000
5240,1126.850,00000000
5250,1126.264,00000000
5260,1126.598,00000000
5270,1126.823,00000000
5280,1126.428,00000000
5290,1126.788,00000000
5300,1126.550,00000000
5310,1126.250,00000000
5320,1125.546,00000000
5330,1126.694,00000000
5340,1125.389,00000000
5350,1126.289,00000000
5360,1126.215,00000000
5370,1125.877,00000000
5380,1126.733,00000000
5390,1125.533,00000000
5400,1126.330,00000000
5410,1126.358,00000000
5420,1127.226,00000000
5430,1125.930,00000000
5440,1126.833,00000000
5450,1126.416,00000000
5460,1126.558,00000000
5470,1126.287,00000000
5480,1126.112,00000000
5490,1127.402,00000000
5500,1125.726,00000000
5510,1126.812,00000000
5520,1126.495,00000000
5530,1126.845,00000000
5540,1125.862,00000000
5550,1126.958,00000000
5560,1127.078,00000000
5570,1126.655,00000000
5580,1127.000,00000000
5590,1126.888,00000000
5600,1127.233,00000000
5610,1126.182,00000000
5620,1127.456,00000000
5630,1127.167,00000000
5640,1127.154,00000000
5650,1125.884,00000000
5660,1127.087,00000000
5670,1127.444,00000000
5680,1127.691,00000000
5690,1127.898,00000000
5700,1127.984,00000000
5710,1131.536,00000000
5720,1127.801,00000000
5730,1127.350,00000000
5740,1126.959,00000000
5750,1127.451,00000000
5760,1128.269,00000000
5770,1127.432,00000000
5780,1127.453,00000000
5790,1126.959,00000000
5800,1127.349,00000000
5810,1126.719,00000000
5820,1127.885,00000000
5830,1126.688,00000000
5840,1126.780,00000000
5850,1125.625,00000000
5860,1127.583,00000000
5870,1126.386,00000000
5880,1127.029,00000000
5890,1126.719,00000000
5900,1127.118,00000000
5910,1127.575,00000000
5920,1126.976,00000000
5930,1127.806,00000000
5940,1126.835,00000000
5950,1127.890,00000000
5960,1127.163,00000000
5970,1127.127,00000000
5980,1126.215,00000000
5990,1127.975,00000000
6000,1127.958,00000000
6010,1127.460,00000000
6020,1128.240,00000000
6030,1126.932,00000000
6040,1127.580,00000000
6050,1127.235,00000000
6060,1128.332,00000000
6070,1127.557,00000000
6080,1127.832,00000000
6090,1126.641,00000000
6100,1127.193,00000000
6110,1126.322,00000000
6120,1128.180,00000000
6130,1127.562,00000000
6140,1127.174,00000000
6150,1127.201,00000000
6160,1126.664,00000000
6170,1127.360,00000000
6180,1126.652,00000000
6190,1126.774,00000000
6200,1126.518,00000000
6210,1127.361,00000000
6220,1126.963,00000000
6230,1127.841,00000000
6240,1127.779,00000000
6250,1126.951,00000000
6260,1127.628,00000000
6270,1126.821,00000000
6280,1127.420,00000000
6290,1126.766,00000000
6300,1127.351,00000000
6310,1126.582,00000000
6320,1127.801,00000000
6330,1126.505,00000000
6340,1126.203,00000000
6350,1126.267,00000000
6360,1126.525,00000000
6370,1127.026,00000000
6380,1126.169,00000000
6390,1127.249,00000000
6400,1126.671,00000000
6410,1127.420,00000000
6420,1127.120,00000000
6430,1128.173,00000000
6440,1126.995,00000000
6450,1127.989,00000000
6460,1127.375,00000000
6470,1127.199,00000000
6480,1128.254,00000000
6490,1127.284,00000000
6500,1127.121,00000000
6510,1126.450,00000000
6520,1126.565,00000000
6530,1126.425,00000000
6540,1128.040,00000000
6550,1126.794,00000000
6560,1127.733,00000000
6570,1126.771,00000000
6580,1127.703,00000000
6590,1128.580,00000000
6600,1128.486,00000000
6610,1129.303,00000000
6620,1128.550,00000000
6630,1128.690,00000000
6640,1127.245,00000000
6650,1128.702,00000000
6660,1126.806,00000000
6670,1128.091,00000000
6680,1127.749,00000000
6690,1127.989,00000000
6700,1127.699,00000000
6710,1127.288,00000000
6720,1127.416,00000000
6730,1127.712,00000000
6740,1128.444,00000000
6750,1127.313,00000000
6760,1127.729,00000000
6770,1127.533,00000000
6780,1128.071,00000000
6790,1126.768,00000000
6800,1127.630,00000000
6810,1127.253,00000000
6820,1127.456,00000000
6830,1129.381,00000000
6840,1128.343,00000000
6850,1128.678,00000000
6860,1127.821,00000000
6870,1128.679,00000000
6880,1127.934,00000000
6890,1129.727,00000000
6900,1127.568,00000000
6910,1128.223,00000000
6920,1127.561,00000000
6930,1128.350,00000000
6940,1127.623,00000000
6950,1128.070,00000000
6960,1128.989,00000000
6970,1127.883,00000000
6980,1128.382,00000000
6990,1127.751,00000000
7000,1128.494,00000000
7010,1127.664,00000000
7020,1128.540,00000000
7030,1127.167,00000000
7040,1128.901,00000000
7050,1127.681,00000000
7060,1128.102,00000000
7070,1127.339,00000000
7080,1128.785,00000000
7090,1128.737,00000000
7100,1128.212,00000000
7110,1129.118,00000000
7120,1128.267,00000000
7130,1128.603,00000000
7140,1128.188,00000000
7150,1128.880,00000000
7160,1128.593,00000000
7170,1129.187,00000000
7180,1127.985,00000000
7190,1129.675,00000000
7200,1127.791,00000000
7210,1128.577,00000000
7220,1129.064,00000000
7230,1127.752,00000000
7240,1128.189,00000000
7250,1128.144,00000000
7260,1129.103,00000000
7270,1128.204,00000000
7280,1128.599,00000000
7290,1126.632,00000000
7300,1127.418,00000000
7310,1127.287,00000000
7320,1127.464,00000000
7330,1128.335,00000000
7340,1127.042,00000000
7350,1128.145,00000000
7360,1127.631,00000000
7370,1128.057,00000000
7380,1127.906,00000000
7390,1128.798,00000000
7400,1128.612,00000000
7410,1129.317,00000000
7420,1127.837,00000000
7430,1128.920,00000000
7440,1128.987,00000000
7450,1128.965,00000000
7460,1128.592,00000000
7470,1128.952,00000000
7480,1129.060,00000000
7490,1128.402,00000000
7500,1128.874,00000000
7510,1128.143,00000000
7520,1129.016,00000000
7530,1127.940,00000000
7540,1129.499,00000000
7550,1129.447,00000000
7560,1129.622,00000000
7570,1129.649,00000000
7580,1129.361,00000000
7590,1129.598,00000000
7600,1128.910,00000000
7610,1129.779,00000000
7620,1128.676,00000000
7630,1129.566,00000000
7640,1128.410,00000000
7650,1128.625,00000000
7660,1128.688,00000000
7670,1129.332,00000000
7680,1128.845,00000000
7690,1129.550,00000000
7700,1129.162,00000000
7710,1127.942,00000000
7720,1129.209,00000000
7730,1128.385,00000000
7740,1128.971,00000000
7750,1127.510,00000000
7760,1128.132,00000000
7770,1128.216,00000000
7780,1129.284,00000000
7790,1128.028,00000000
7800,1129.339,00000000
7810,1128.489,00000000
7820,1128.599,00000000
7830,1128.755,00000000
7840,1128.294,00000000
7850,1129.111,00000000
7860,1127.844,00000000
7870,1128.464,00000000
7880,1127.898,00000000
7890,1128.848,00000000
7900,1128.855,00000000
7910,1133.635,00000000
7920,1129.458,00000000
7930,1128.905,00000000
7940,1128.644,00000000
7950,1127.479,00000000
7960,1127.892,00000000
7970,1127.243,00000000
7980,1127.782,00000000
7990,1126.509,00000000
8000,1127.555,00000000
8010,1126.485,00000000
8020,1127.833,00000000
8030,1127.927,00000000
8040,1128.787,00000000
8050,1128.781,00000000
8060,1127.983,00000000
8070,1128.356,00000000
8080,1127.670,00000000
8090,1128.712,00000000
8100,1128.547,00000000
8110,1128.858,00000000
8120,1128.502,00000000
8130,1129.181,00000000
8140,1128.275,00000000
8150,1128.861,00000000
8160,1128.441,00000000
8170,1128.427,00000000
8180,1129.218,00000000
8190,1128.245,00000000
8200,1129.625,00000000
8210,1128.486,00000000
8220,1128.749,00000000
8230,1127.602,00000000
8240,1128.484,00000000
8250,1127.230,00000000
8260,1129.493,00000000
8270,1128.508,00000000
8280,1128.525,00000000
8290,1127.448,00000000
8300,1127.975,00000000
8310,1128.255,00000000
8320,1128.219,00000000
8330,1128.009,00000000
8340,1127.508,00000000
8350,1128.451,00000000
8360,1127.601,00000000
8370,1128.626,00000000
8380,1127.799,00000000
8390,1129.370,00000000
8400,1128.079,00000000
8410,1128.872,00000000
8420,1127.875,00000000
8430,1128.438,00000000
8440,1128.163,00000000
8450,1128.135,00000000
8460,1128.640,00000000
8470,1128.190,00000000
8480,1128.684,00000000
8490,1127.642,00000000
8500,1128.625,00000000
8510,1127.688,00000000
8520,1128.730,00000000
8530,1127.901,00000000
8540,1128.718,00000000
8550,1127.576,00000000
8560,1128.510,00000000
8570,1128.543,00000000
8580,1129.241,00000000
8590,1128.357,00000000
8600,1127.043,00000000
8610,1127.274,00000000
8620,1127.683,00000000
8630,1127.866,00000000
8640,1126.853,00000000
8650,1129.142,00000000
8660,1127.495,00000000
8670,1128.451,00000000
8680,1127.794,00000000
8690,1128.162,00000000
8700,1127.023,00000000
8710,1127.907,00000000
8720,1128.103,00000000
8730,1127.085,00000000
8740,1127.715,00000000
8750,1127.305,00000000
8760,1127.450,00000000
8770,1126.730,00000000
8780,1128.223,00000000
8790,1127.394,00000000
8800,1127.811,00000000
8810,1126.889,00000000
8820,1127.804,00000000
8830,1127.110,00000000
8840,1127.316,00000000
8850,1127.594,00000000
8860,1126.830,00000000
8870,1127.649,00000000
8880,1127.280,00000000
8890,1127.689,00000000
8900,1126.896,00000000
8910,1128.018,00000000
8920,1127.167,00000000
8930,1127.517,00000000
8940,1126.649,00000000
8950,1128.057,00000000
8960,1127.094,00000000
8970,1129.542,00000000
8980,1128.873,00000000
8990,1128.296,00000000
9000,1128.685,00000000
9010,1127.167,00000000
9020,1127.628,00000000
9030,1127.699,00000000
9040,1128.818,00000000
9050,1127.111,00000000
9060,1127.998,00000000
9070,1127.414,00000000
9080,1128.036,00000000
9090,1126.615,00000000
9100,1128.064,00000000
9110,1127.243,00000000
9120,1127.745,00000000
9130,1128.572,00000000
9140,1127.542,00000000
9150,1127.510,00000000
9160,1127.002,00000000
9170,1127.887,00000000
9180,1126.960,00000000
9190,1127.945,00000000
9200,1127.558,00000000
9210,1128.417,00000000
9220,1127.180,00000000
9230,1128.823,00000000
9240,1127.614,00000000
9250,1127.803,00000000
9260,1127.602,00000000
9270,1127.257,00000000
9280,1128.212,00000000
9290,1127.265,00000000
9300,1127.992,00000000
9310,1126.722,00000000
9320,1127.839,00000000
9330,1128.006,00000000
9340,1128.316,00000000
9350,1127.206,00000000
9360,1128.039,00000000
9370,1127.179,00000000
9380,1128.143,00000000
9390,1128.147,00000000
9400,1127.339,00000000
9410,1127.638,00000000
9420,1127.295,00000000
9430,1127.071,00000000
9440,1126.879,00000000
9450,1127.107,00000000
9460,1126.196,00000000
9470,1127.283,00000000
9480,1125.588,00000000
9490,1126.554,00000000
9500,1126.756,00000000
9510,1126.607,00000000
9520,1127.014,00000000
9530,1127.110,00000000
9540,1127.772,00000000
9550,1127.898,00000000
9560,1127.751,00000000
9570,1127.250,00000000
9580,1127.606,00000000
9590,1126.487,00000000
9600,1128.013,00000000
9610,1126.698,00000000
9620,1127.745,00000000
9630,1125.976,00000000
9640,1127.906,00000000
9650,1127.716,00000000
9660,1127.882,00000000
9670,1127.870,00000000
9680,1128.436,00000000
9690,1129.302,00000000
9700,1127.287,00000000
9710,1128.373,00000000
9720,1126.837,00000000
9730,1127.619,00000000
9740,1127.183,00000000
9750,1127.358,00000000
9760,1127.198,00000000
9770,1127.974,00000000
9780,1127.641,00000000
9790,1128.365,00000000
9800,1128.840,00000000
9810,1127.789,00000000
9820,1127.620,00000000
9830,1127.767,00000000
9840,1128.582,00000000
9850,1127.274,00000000
9860,1127.991,00000000
9870,1127.637,00000000
9880,1128.788,00000000
9890,1126.933,00000000
9900,1128.211,00000000
9910,1127.909,00000000
9920,1127.941,00000000
9930,1128.159,00000000
9940,1127.928,00000000
9950,1128.588,00000000
9960,1127.220,00000000
9970,1128.622,00000000
9980,1126.512,00000000
9990,1128.138,00000000
10000,1127.326,00000000
10010,1128.309,00000000
10020,1127.505,00000000
10030,1128.563,00000000
10040,1128.253,00000000
10050,1127.534,00000000
10060,1126.691,00000000
10070,1127.511,00000000
10080,1127.726,00000000
10090,1127.149,00000000
10100,1128.011,00000000
10110,1127.111,00000000
10120,1128.177,00000000
10130,1128.036,00000000
10140,1128.229,00000000
10150,1126.601,00000000
10160,1127.118,00000000
10170,1126.208,00000000
10180,1127.331,00000000
10190,1126.594,00000000
10200,1128.307,00000000
10210,1133.982,00000000
10220,1131.159,00000000
10230,1129.042,00000000
10240,1128.322,00000000
10250,1128.880,00000000
10260,1128.448,00000000
10270,1129.286,00000000
10280,1128.336,00000000
10290,1128.415,00000000
10300,1127.333,00000000
10310,1127.870,00000000
10320,1126.293,00000000
10330,1127.605,00000000
10340,1126.963,00000000
10350,1127.867,00000000
10360,1128.089,00000000
10370,1128.431,00000000
10380,1128.392,00000000
10390,1127.518,00000000
10400,1129.177,00000000
10410,1127.367,00000000
10420,1128.293,00000000
10430,1127.347,00000000
10440,1128.265,00000000
10450,1127.019,00000000
10460,1128.121,00000000
10470,1126.902,00000000
10480,1127.970,00000000
10490,1127.010,00000000
10500,1127.922,00000000
10510,1127.774,00000000
10520,1127.458,00000000
10530,1128.438,00000000
10540,1127.770,00000000
10550,1127.894,00000000
10560,1127.227,00000000
10570,1128.149,00000000
10580,1127.635,00000000
10590,1128.693,00000000
10600,1127.950,00000000
10610,1128.187,00000000
10620,1127.645,00000000
10630,1127.993,00000000
10640,1127.226,00000000
10650,1127.368,00000000
10660,1128.006,00000000
10670,1127.802,00000000
10680,1128.504,00000000
10690,1127.642,00000000
10700,1128.214,00000000
10710,1128.096,00000000
10720,1129.554,00000000
10730,1127.932,00000000
10740,1128.748,00000000
10750,1128.192,00000000
10760,1128.713,00000000
10770,1127.848,00000000
10780,1128.108,00000000
10790,1128.224,00000000
10800,1127.828,00000000
10810,1128.467,00000000
10820,1127.377,00000000
10830,1128.734,00000000
10840,1127.663,00000000
10850,1128.819,00000000
10860,1128.080,00000000
10870,1128.548,00000000
10880,1127.877,00000000
10890,1128.391,00000000
10900,1127.424,00000000
10910,1127.245,00000000
10920,1127.255,00000000
10930,1127.721,00000000
10940,1128.517,00000000
10950,1128.387,00000000
10960,1128.628,00000000
10970,1128.184,00000000
10980,1128.745,00000000
10990,1127.403,00000000
11000,1128.781,00000000
11010,1128.354,00000000
11020,1129.341,00000000
11030,1128.310,00000000
11040,1129.190,00000000
11050,1128.834,00000000
11060,1129.513,00000000
11070,1128.792,00000000
11080,1130.151,00000000
11090,1129.533,00000000
11100,1128.595,00000000
11110,1130.021,00000000
11120,1129.173,00000000
11130,1129.563,00000000
11140,1128.399,00000000
11150,1128.862,00000000
11160,1128.138,00000000
11170,1128.658,00000000
11180,1128.469,00000000
11190,1129.741,00000000
11200,1128.792,00000000
11210,1129.550,00000000
11220,1129.290,00000000
11230,1128.673,00000000
11240,1129.208,00000000
11250,1128.908,00000000
11260,1129.776,00000000
11270,1128.951,00000000
11280,1129.642,00000000
11290,1127.902,00000000
11300,1129.482,00000000
11310,1128.493,00000000
11320,1129.825,00000000
11330,1128.679,00000000
11340,1129.303,00000000
11350,1129.217,00000000
11360,1129.067,00000000
11370,1129.141,00000000
11380,1128.624,00000000
11390,1129.258,00000000
11400,1128.773,00000000
11410,1129.001,00000000
11420,1128.400,00000000
11430,1129.626,00000000
11440,1128.611,00000000
11450,1129.161,00000000
11460,1129.565,00000000
11470,1129.592,00000000
11480,1129.267,00000000
11490,1128.759,00000000
11500,1129.102,00000000
11510,1128.785,00000000
11520,1128.694,00000000
11530,1127.224,00000000
11540,1128.399,00000000
11550,1128.437,00000000
11560,1128.188,00000000
11570,1127.433,00000000
11580,1127.804,00000000
11590,1127.414,00000000
11600,1127.975,00000000
11610,1127.765,00000000
11620,1128.725,00000000
11630,1128.755,00000000
11640,1128.206,00000000
11650,1128.896,00000000
11660,1127.423,00000000
11670,1128.468,00000000
11680,1128.869,00000000
11690,1130.016,00000000
11700,1128.391,00000000
11710,1128.748,00000000
11720,1127.866,00000000
11730,1128.482,00000000
11740,1126.956,00000000
11750,1128.166,00000000
11760,1127.993,00000000
11770,1127.625,00000000
11780,1128.703,00000000
11790,1128.255,00000000
11800,1129.233,00000000
11810,1128.539,00000000
11820,1129.953,00000000
11830,1128.881,00000000
11840,1129.117,00000000
11850,1128.170,00000000
11860,1129.065,00000000
11870,1127.842,00000000
11880,1128.788,00000000
11890,1128.388,00000000
11900,1128.278,00000000
11910,1129.087,00000000
11920,1128.012,00000000
11930,1128.633,00000000
11940,1127.487,00000000
11950,1128.185,00000000
11960,1126.910,00000000
11970,1127.765,00000000
11980,1126.158,00000000
11990,1127.109,00000000
12000,1126.396,00000000
12010,1126.592,00000000
12020,1125.829,00000000
12030,1126.826,00000000
12040,1127.482,00000000
12050,1127.618,00000000
12060,1127.570,00000000
12070,1126.372,00000000
12080,1128.023,00000000
12090,1127.253,00000000
12100,1127.823,00000000
12110,1127.002,00000000
12120,1128.778,00000000
12130,1126.576,00000000
12140,1127.984,00000000
12150,1127.429,00000000
12160,1127.697,00000000
12170,1127.450,00000000
12180,1129.054,00000000
12190,1129.069,00000000
12200,1128.100,00000000
12210,1127.834,00000000
12220,1127.482,00000000
12230,1128.444,00000000
12240,1127.871,00000000
12250,1128.925,00000000
12260,1126.755,00000000
12270,1128.014,00000000
12280,1127.230,00000000
12290,1127.764,00000000
12300,1127.048,00000000
12310,1128.056,00000000
12320,1127.483,00000000
12330,1127.946,00000000
12340,1127.918,00000000
12350,1127.706,00000000
12360,1128.667,00000000
12370,1127.694,00000000
12380,1128.141,00000000
12390,1127.157,00000000
12400,1127.914,00000000
12410,1127.053,00000000
12420,1127.175,00000000
12430,1126.765,00000000
12440,1128.727,00000000
12450,1127.897,00000000
12460,1127.942,00000000
12470,1128.910,00000000
12480,1128.083,00000000
12490,1129.142,00000000
12500,1128.061,00000000
12510,1128.805,00000000
12520,1128.144,00000000
12530,1134.702,00000000
12540,1130.121,00000000
12550,1129.756,00000000
12560,1128.934,00000000
12570,1129.786,00000000
12580,1128.964,00000000
12590,1129.138,00000000
12600,1129.156,00000000
12610,1128.139,00000000
12620,1129.097,00000000
12630,1128.117,00000000
12640,1128.407,00000000
12650,1128.767,00000000
12660,1129.378,00000000
12670,1127.089,00000000
12680,1128.888,00000000
12690,1127.745,00000000
12700,1128.308,00000000
12710,1127.149,00000000
12720,1127.947,00000000
12730,1127.739,00000000
12740,1128.273,00000000
12750,1128.905,00000000
12760,1128.375,00000000
12770,1128.612,00000000
12780,1127.168,00000000
12790,1128.002,00000000
12800,1126.843,00000000
12810,1127.275,00000000
12820,1127.792,00000000
12830,1127.563,00000000
12840,1126.710,00000000
12850,1128.362,00000000
12860,1127.172,00000000
12870,1128.553,00000000
12880,1129.758,00000000
12890,1129.892,00000000
12900,1129.669,00000000
12910,1128.473,00000000
12920,1128.895,00000000
12930,1128.378,00000000
12940,1128.832,00000000
12950,1127.904,00000000
12960,1128.432,00000000
12970,1127.597,00000000
12980,1128.403,00000000
12990,1127.531,00000000
13000,1128.353,00000000
13010,1127.976,00000000
13020,1127.054,00000000
13030,1127.873,00000000
13040,1127.115,00000000
13050,1128.516,00000000
13060,1127.032,00000000
13070,1128.102,00000000
13080,1127.433,00000000
13090,1128.159,00000000
13100,1127.454,00000000
13110,1128.575,00000000
13120,1127.302,00000000
13130,1128.361,00000000
13140,1128.091,00000000
13150,1127.769,00000000
13160,1127.767,00000000
13170,1127.657,00000000
13180,1127.744,00000000
13190,1126.704,00000000
13200,1127.886,00000000
13210,1126.797,00000000
13220,1128.170,00000000
13230,1127.015,00000000
13240,1127.841,00000000
13250,1127.720,00000000
13260,1127.807,00000000
13270,1127.423,00000000
13280,1128.022,00000000
13290,1128.076,00000000
13300,1128.296,00000000
13310,1128.615,00000000
13320,1127.841,00000000
13330,1128.575,00000000
13340,1127.879,00000000
13350,1128.607,00000000
13360,1126.858,00000000
13370,1127.444,00000000
13380,1126.809,00000000
13390,1127.995,00000000
13400,1126.409,00000000
13410,1127.948,00000000
13420,1126.528,00000000
13430,1127.136,00000000
13440,1127.038,00000000
13450,1127.511,00000000
13460,1127.539,00000000
13470,1127.455,00000000
13480,1127.810,00000000
13490,1127.159,00000000
13500,1127.664,00000000
13510,1126.577,00000000
13520,1126.938,00000000
13530,1126.307,00000000
13540,1127.616,00000000
13550,1127.293,00000000
13560,1128.086,00000000
13570,1127.605,00000000
13580,1127.978,00000000
13590,1128.006,00000000
13600,1129.413,00000000
13610,1129.866,00000000
13620,1127.917,00000000
13630,1128.728,00000000
13640,1127.247,00000000
13650,1129.001,00000000
13660,1127.172,00000000
13670,1128.147,00000000
13680,1127.765,00000000
13690,1127.590,00000000
13700,1127.103,00000000
13710,1128.257,00000000
13720,1128.327,00000000
13730,1127.970,00000000
13740,1127.826,00000000
13750,1127.441,00000000
13760,1128.784,00000000
13770,1127.984,00000000
13780,1128.518,00000000
13790,1127.327,00000000
13800,1128.177,00000000
13810,1127.674,00000000
13820,1127.825,00000000
13830,1126.420,00000000
13840,1127.613,00000000
13850,1127.224,00000000
13860,1127.831,00000000
13870,1127.501,00000000
13880,1127.486,00000000
13890,1127.380,00000000
13900,1126.231,00000000
13910,1127.704,00000000
13920,1126.534,00000000
13930,1127.361,00000000
13940,1126.842,00000000
13950,1128.097,00000000
13960,1128.284,00000000
13970,1128.383,00000000
13980,1127.162,00000000
13990,1128.287,00000000
14000,1126.941,00000000
14010,1127.302,00000000
14020,1127.359,00000000
14030,1128.547,00000000
14040,1128.162,00000000
14050,1127.904,00000000
14060,1128.927,00000000
14070,1128.136,00000000
14080,1127.490,00000000
14090,1127.373,00000000
14100,1129.103,00000000
14110,1128.561,00000000
14120,1128.881,00000000
14130,1127.683,00000000
14140,1128.604,00000000
14150,1127.718,00000000
14160,1127.838,00000000
14170,1126.461,00000000
14180,1128.124,00000000
14190,1127.286,00000000
14200,1127.915,00000000
14210,1129.182,00000000
14220,1128.851,00000000
14230,1129.486,00000000
14240,1127.931,00000000
14250,1129.110,00000000
14260,1128.374,00000000
14270,1129.614,00000000
14280,1128.328,00000000
14290,1129.764,00000000
14300,1128.860,00000000
14310,1129.445,00000000
14320,1129.948,00000000
14330,1130.271,00000000
14340,1129.099,00000000
14350,1128.880,00000000
14360,1128.740,00000000
14370,1128.915,00000000
14380,1129.142,00000000
14390,1128.688,00000000
14400,1129.226,00000000
14410,1129.027,00000000
14420,1129.603,00000000
14430,1129.801,00000000
14440,1130.537,00000000
14450,1128.596,00000000
14460,1128.944,00000000
14470,1128.026,00000000
14480,1128.193,00000000
14490,1128.033,00000000
14500,1128.475,00000000
14510,1128.405,00000000
14520,1129.137,00000000
14530,1128.483,00000000
14540,1128.774,00000000
14550,1129.115,00000000
14560,1128.820,00000000
14570,1129.219,00000000
14580,1128.658,00000000
14590,1129.359,00000000
14600,1128.451,00000000
14610,1129.327,00000000
14620,1128.590,00000000
14630,1129.485,00000000
14640,1128.519,00000000
14650,1128.757,00000000
14660,1128.014,00000000
14670,1130.016,00000000
14680,1128.870,00000000
14690,1128.718,00000000
14700,1128.498,00000000
14710,1127.645,00000000
14720,1129.520,00000000
14730,1128.483,00000000
14740,1128.509,00000000
14750,1127.198,00000000
14760,1128.525,00000000
14770,1128.391,00000000
14780,1128.232,00000000
14790,1126.963,00000000
14800,1127.918,00000000
14810,1126.980,00000000
14820,1128.202,00000000
14830,1127.678,00000000
14840,1127.214,00000000
14850,1127.788,00000000
14860,1132.319,00000000
14870,1130.815,00000000
14880,1128.474,00000000
14890,1129.069,00000000
14900,1126.939,00000000
14910,1127.759,00000000
14920,1127.362,00000000
14930,1127.962,00000000
14940,1126.703,00000000
14950,1128.169,00000000
14960,1126.913,00000000
14970,1127.619,00000000
14980,1127.818,00000000
14990,1127.392,00000000
15000,1127.983,00000000
15010,1127.129,00000000
15020,1128.293,00000000
15030,1128.896,00000000
15040,1128.865,00000000
15050,1127.966,00000000
15060,1127.798,00000000
15070,1126.876,00000000
15080,1128.019,00000000
15090,1127.037,00000000
15100,1127.743,00000000
15110,1126.740,00000000
15120,1128.151,00000000
15130,1127.609,00000000
15140,1127.833,00000000
15150,1127.937,00000000
15160,1127.816,00000000
15170,1127.790,00000000
15180,1127.196,00000000
15190,1127.043,00000000
15200,1127.078,00000000
15210,1127.896,00000000
15220,1127.238,00000000
15230,1128.283,00000000
15240,1127.167,00000000
15250,1128.563,00000000
15260,1127.239,00000000
15270,1127.935,00000000
15280,1127.277,00000000
15290,1127.682,00000000
15300,1128.074,00000000
15310,1127.794,00000000
15320,1127.705,00000000
15330,1126.951,00000000
15340,1128.248,00000000
15350,1127.859,00000000
15360,1128.641,00000000
15370,1128.239,00000000
15380,1127.493,00000000
15390,1128.178,00000000
15400,1128.074,00000000
15410,1127.673,00000000
15420,1128.370,00000000
15430,1127.407,00000000
15440,1127.501,00000000
15450,1127.219,00000000
15460,1127.510,00000000
15470,1127.739,00000000
15480,1127.291,00000000
15490,1128.073,00000000
15500,1127.518,00000000
15510,1128.204,00000000
15520,1126.562,00000000
15530,1127.469,00000000
15540,1127.175,00000000
15550,1127.490,00000000
15560,1126.416,00000000
15570,1127.528,00000000
15580,1126.289,00000000
15590,1128.175,00000000
15600,1127.065,00000000
15610,1126.731,00000000
15620,1127.401,00000000
15630,1127.226,00000000
15640,1127.520,00000000
15650,1127.743,00000000
15660,1128.158,00000000
15670,1126.541,00000000
15680,1128.133,00000000
15690,1126.634,00000000
15700,1127.102,00000000
15710,1127.056,00000000
15720,1128.287,00000000
15730,1127.125,00000000
15740,1129.445,00000000
15750,1128.282,00000000
15760,1127.579,00000000
15770,1128.785,00000000
15780,1128.479,00000000
15790,1129.135,00000000
15800,1128.182,00000000
15810,1128.604,00000000
15820,1127.539,00000000
15830,1127.908,00000000
15840,1127.641,00000000
15850,1128.483,00000000
15860,1127.141,00000000
15870,1127.665,00000000
15880,1127.227,00000000
15890,1127.798,00000000
15900,1127.249,00000000
15910,1127.451,00000000
15920,1128.229,00000000
15930,1127.961,00000000
15940,1129.121,00000000
15950,1127.775,00000000
15960,1128.865,00000000
15970,1127.394,00000000
15980,1127.609,00000000
15990,1126.831,00000000
16000,1127.777,00000000
16010,1126.988,00000000
16020,1127.547,00000000
16030,1128.067,00000000
16040,1127.648,00000000
16050,1128.921,00000000
16060,1128.056,00000000
16070,1129.370,00000000
16080,1127.385,00000000
16090,1128.307,00000000
16100,1128.605,00000000
16110,1128.331,00000000
16120,1127.493,00000000
16130,1127.858,00000000
16140,1127.450,00000000
16150,1127.792,00000000
16160,1126.755,00000000
16170,1127.184,00000000
16180,1127.335,00000000
16190,1127.113,00000000
16200,1127.867,00000000
16210,1127.816,00000000
16220,1128.175,00000000
16230,1127.882,00000000
16240,1127.923,00000000
16250,1127.591,00000000
16260,1127.086,00000000
16270,1126.015,00000000
16280,1127.266,00000000
16290,1127.314,00000000
16300,1128.338,00000000
16310,1126.465,00000000
16320,1127.229,00000000
16330,1127.384,00000000
16340,1126.903,00000000
16350,1127.592,00000000
16360,1126.891,00000000
16370,1128.157,00000000
16380,1126.694,00000000
16390,1126.724,00000000
16400,1126.339,00000000
16410,1126.865,00000000
16420,1126.643,00000000
16430,1128.086,00000000
16440,1126.880,00000000
16450,1127.513,00000000
16460,1127.502,00000000
16470,1128.477,00000000
16480,1128.139,00000000
16490,1127.600,00000000
16500,1128.429,00000000
16510,1127.810,00000000
16520,1128.626,00000000
16530,1127.462,00000000
16540,1128.348,00000000
16550,1127.833,00000000
16560,1128.433,00000000
16570,1127.337,00000000
16580,1128.193,00000000
16590,1126.783,00000000
16600,1128.116,00000000
16610,1127.754,00000000
16620,1127.886,00000000
16630,1127.726,00000000
16640,1127.618,00000000
16650,1128.327,00000000
16660,1127.795,00000000
16670,1129.009,00000000
16680,1128.075,00000000
16690,1128.996,00000000
16700,1128.301,00000000
16710,1128.990,00000000
16720,1127.061,00000000
16730,1129.024,00000000
16740,1127.550,00000000
16750,1127.886,00000000
16760,1127.250,00000000
16770,1128.252,00000000
16780,1127.908,00000000
16790,1127.846,00000000
16800,1127.736,00000000
16810,1128.551,00000000
16820,1128.317,00000000
16830,1127.296,00000000
16840,1127.508,00000000
16850,1127.592,00000000
16860,1128.237,00000000
16870,1127.273,00000000
16880,1127.353,00000000
16890,1126.840,00000000
16900,1127.965,00000000
16910,1126.401,00000000
16920,1127.757,00000000
16930,1127.337,00000000
16940,1127.892,00000000
16950,1127.509,00000000
16960,1128.110,00000000
16970,1128.212,00000000
16980,1127.176,00000000
16990,1127.692,00000000
17000,1127.268,00000000
17010,1127.605,00000000
17020,1127.179,00000000
17030,1127.835,00000000
17040,1126.997,00000000
17050,1128.097,00000000
17060,1126.442,00000000
17070,1127.776,00000000
17080,1126.598,00000000
17090,1127.525,00000000
17100,1126.375,00000000
17110,1127.491,00000000
17120,1126.207,00000000
17130,1126.067,00000000
17140,1126.224,00000000
17150,1125.353,00000000
17160,1125.840,00000000
17170,1126.710,00000000
17180,1126.480,00000000
17190,1126.930,00000000
17200,1127.790,00000000
17210,1130.297,00000000
17220,1128.976,00000000
17230,1127.137,00000000
17240,1127.892,00000000
17250,1126.799,00000000
17260,1127.164,00000000
17270,1126.187,00000000
17280,1126.770,00000000
17290,1126.848,00000000
17300,1126.522,00000000
17310,1128.040,00000000
17320,1126.175,00000000
17330,1127.839,00000000
17340,1126.496,00000000
17350,1127.319,00000000
17360,1126.698,00000000
17370,1128.327,00000000
17380,1127.308,00000000
17390,1128.480,00000000
17400,1127.320,00000000
17410,1127.782,00000000
17420,1127.486,00000000
17430,1127.849,00000000
17440,1127.290,00000000
17450,1127.624,00000000
17460,1127.640,00000000
17470,1127.411,00000000
17480,1127.432,00000000
17490,1126.965,00000000
17500,1127.736,00000000
17510,1127.394,00000000
17520,1128.074,00000000
17530,1128.447,00000000
17540,1128.677,00000000
17550,1127.851,00000000
17560,1128.003,00000000
17570,1126.764,00000000
17580,1127.319,00000000
17590,1126.675,00000000
17600,1127.283,00000000
17610,1126.390,00000000
17620,1126.447,00000000
17630,1127.427,00000000
17640,1127.325,00000000
17650,1127.759,00000000
17660,1127.033,00000000
17670,1127.493,00000000
17680,1127.206,00000000
17690,1127.812,00000000
17700,1126.132,00000000
17710,1127.272,00000000
17720,1126.768,00000000
17730,1127.402,00000000
17740,1126.197,00000000
17750,1127.215,00000000
17760,1125.959,00000000
17770,1127.094,00000000
17780,1127.384,00000000
17790,1126.562,00000000
17800,1127.057,00000000
17810,1126.382,00000000
17820,1127.158,00000000
17830,1126.471,00000000
17840,1127.487,00000000
17850,1126.283,00000000
17860,1126.784,00000000
17870,1126.408,00000000
17880,1128.538,00000000
17890,1126.564,00000000
17900,1126.930,00000000
17910,1125.939,00000000
17920,1127.116,00000000
17930,1126.394,00000000
17940,1126.426,00000000
17950,1126.264,00000000
17960,1126.311,00000000
17970,1127.243,00000000
17980,1126.535,00000000
17990,1127.488,00000000
18000,1126.526,00000000
18010,1126.870,00000000
18020,1126.124,00000000
18030,1126.832,00000000
18040,1126.193,00000000
18050,1127.150,00000000
18060,1126.087,00000000
18070,1126.559,00000000
18080,1125.601,00000000
18090,1126.118,00000000
18100,1125.835,00000000
18110,1126.620,00000000
18120,1126.975,00000000
18130,1127.709,00000000
18140,1128.279,00000000
18150,1127.484,00000000
18160,1127.736,00000000
18170,1127.228,00000000
18180,1128.087,00000000
18190,1126.639,00000000
18200,1127.323,00000000
18210,1126.260,00000000
18220,1127.678,00000000
18230,1127.030,00000000
18240,1128.468,00000000
18250,1127.277,00000000
18260,1127.559,00000000
18270,1127.528,00000000
18280,1126.856,00000000
18290,1127.298,00000000
18300,1127.000,00000000
18310,1127.762,00000000
18320,1126.542,00000000
18330,1127.553,00000000
18340,1126.974,00000000
18350,1128.398,00000000
18360,1127.319,00000000
18370,1129.201,00000000
18380,1127.363,00000000
18390,1127.818,00000000
18400,1126.073,00000000
18410,1127.474,00000000
18420,1127.601,00000000
18430,1127.459,00000000
18440,1126.846,00000000
18450,1127.430,00000000
18460,1127.537,00000000
18470,1126.907,00000000
18480,1127.277,00000000
18490,1126.494,00000000
18500,1127.138,00000000
18510,1126.719,00000000
18520,1126.802,00000000
18530,1126.844,00000000
18540,1127.266,00000000
18550,1126.165,00000000
18560,1127.058,00000000
18570,1126.406,00000000
18580,1127.455,00000000
18590,1127.380,00000000
18600,1128.262,00000000
18610,1128.034,00000000
18620,1127.719,00000000
18630,1128.522,00000000
18640,1127.030,00000000
18650,1127.406,00000000
18660,1126.763,00000000
18670,1127.740,00000000
18680,1127.917,00000000
18690,1128.792,00000000
18700,1127.251,00000000
18710,1128.080,00000000
18720,1126.912,00000000
18730,1128.321,00000000
18740,1127.511,00000000
18750,1128.202,00000000
18760,1127.848,00000000
18770,1128.435,00000000
18780,1127.885,00000000
18790,1127.406,00000000
18800,1127.503,00000000
18810,1127.272,00000000
18820,1127.912,00000000
18830,1127.260,00000000
18840,1128.324,00000000
18850,1127.170,00000000
18860,1128.236,00000000
18870,1127.393,00000000
18880,1127.725,00000000
18890,1127.590,00000000
18900,1127.824,00000000
18910,1126.639,00000000
18920,1127.241,00000000
18930,1126.956,00000000
18940,1127.652,00000000
18950,1128.384,00000000
18960,1125.978,00000000
18970,1126.547,00000000
18980,1126.006,00000000
18990,1126.181,00000000
19000,1126.752,00000000
19010,1127.206,00000000
19020,1126.023,00000000
19030,1127.303,00000000
19040,1126.479,00000000
19050,1126.789,00000000
19060,1126.107,00000000
19070,1127.619,00000000
19080,1127.164,00000000
19090,1126.690,00000000
19100,1127.542,00000000
19110,1126.421,00000000
19120,1127.482,00000000
19130,1127.186,00000000
19140,1127.943,00000000
19150,1126.919,00000000
19160,1127.498,00000000
19170,1127.308,00000000
19180,1128.052,00000000
19190,1127.330,00000000
19200,1128.302,00000000
19210,1127.115,00000000
19220,1127.039,00000000
19230,1128.003,00000000
19240,1127.738,00000000
19250,1128.288,00000000
19260,1128.146,00000000
19270,1128.115,00000000
19280,1127.583,00000000
19290,1128.489,00000000
19300,1126.977,00000000
19310,1129.571,00000000
19320,1127.773,00000000
19330,1128.859,00000000
19340,1128.170,00000000
19350,1127.835,00000000
19360,1127.076,00000000
19370,1128.207,00000000
19380,1128.335,00000000
19390,1128.126,00000000
19400,1128.401,00000000
19410,1127.423,00000000
19420,1127.994,00000000
19430,1127.825,00000000
19440,1127.542,00000000
19450,1127.544,00000000
19460,1127.834,00000000
19470,1126.824,00000000
19480,1127.364,00000000
19490,1126.685,00000000
19500,1127.693,00000000
19510,1126.813,00000000
19520,1128.475,00000000
19530,1130.421,00000000
19540,1129.869,00000000
19550,1128.539,00000000
19560,1127.218,00000000
19570,1127.870,00000000
19580,1126.818,00000000
19590,1127.476,00000000
19600,1126.850,00000000
19610,1128.316,00000000
19620,1127.423,00000000
19630,1128.030,00000000
19640,1127.256,00000000
19650,1128.065,00000000
19660,1127.450,00000000
19670,1128.254,00000000
19680,1127.755,00000000
19690,1128.397,00000000
19700,1128.862,00000000
19710,1128.103,00000000
19720,1128.552,00000000
19730,1127.733,00000000
19740,1128.323,00000000
19750,1128.046,00000000
19760,1128.481,00000000
19770,1128.054,00000000
19780,1128.133,00000000
19790,1127.337,00000000
19800,1128.494,00000000
19810,1127.224,00000000
19820,1128.166,00000000
19830,1128.005,00000000
19840,1128.240,00000000
19850,1128.277,00000000
19860,1128.763,00000000
19870,1128.813,00000000
19880,1127.901,00000000
19890,1128.602,00000000
19900,1127.341,00000000
19910,1128.461,00000000
19920,1127.366,00000000
19930,1128.827,00000000
19940,1128.085,00000000
19950,1128.727,00000000
19960,1127.787,00000000
19970,1128.951,00000000
19980,1128.125,00000000
19990,1128.975,00000000
20000,1127.494,00000000
20010,1128.255,00000000
20020,1129.200,00000000
20030,1128.172,00000000
20040,1128.931,00000000
20050,1127.863,00000000
20060,1127.654,00000000
20070,1127.560,00000000
20080,1128.496,00000000
20090,1126.884,00000000
20100,1127.462,00000000
20110,1126.550,00000000
20120,1127.615,00000000
20130,1126.014,00000000
20140,1126.484,00000000
20150,1126.067,00000000
20160,1127.139,00000000
20170,1127.522,00000000
20180,1127.017,00000000
20190,1127.435,00000000
20200,1126.672,00000000
20210,1127.206,00000000
20220,1126.397,00000000
20230,1127.085,00000000
20240,1126.079,00000000
20250,1127.109,00000000
20260,1125.754,00000000
20270,1127.134,00000000
20280,1125.988,00000000
20290,1128.140,00000000
20300,1127.127,00000000
20310,1128.235,00000000
20320,1127.389,00000000
20330,1127.476,00000000
20340,1128.264,00000000
20350,1127.563,00000000
20360,1128.125,00000000
20370,1127.919,00000000
20380,1129.543,00000000
20390,1127.747,00000000
20400,1127.597,00000000
20410,1126.308,00000000
20420,1127.842,00000000
20430,1126.913,00000000
20440,1127.490,00000000
20450,1126.834,00000000
20460,1128.108,00000000
20470,1126.879,00000000
20480,1127.372,00000000
20490,1127.099,00000000
20500,1127.129,00000000
20510,1127.920,00000000
20520,1127.173,00000000
20530,1128.541,00000000
20540,1127.910,00000000
20550,1128.734,00000000
20560,1127.670,00000000
20570,1128.302,00000000
20580,1127.595,00000000
20590,1127.958,00000000
20600,1126.650,00000000
20610,1127.656,00000000
20620,1126.558,00000000
20630,1127.217,00000000
20640,1126.454,00000000
20650,1128.018,00000000
20660,1127.323,00000000
20670,1127.201,00000000
20680,1127.290,00000000
20690,1127.269,00000000
20700,1128.664,00000000
20710,1127.186,00000000
20720,1127.510,00000000
20730,1129.064,00000000
20740,1128.083,00000000
20750,1127.027,00000000
20760,1127.839,00000000
20770,1126.502,00000000
20780,1127.731,00000000
20790,1126.714,00000000
20800,1127.461,00000000
20810,1127.814,00000000
20820,1126.962,00000000
20830,1127.970,00000000
20840,1127.984,00000000
20850,1128.068,00000000
20860,1127.072,00000000
20870,1128.381,00000000
20880,1127.152,00000000
20890,1128.305,00000000
20900,1127.865,00000000
20910,1128.336,00000000
20920,1127.292,00000000
20930,1128.082,00000000
20940,1127.188,00000000
20950,1127.532,00000000
20960,1127.594,00000000
20970,1127.521,00000000
20980,1127.156,00000000
20990,1126.998,00000000
21000,1127.875,00000000
21010,1127.379,00000000
21020,1127.933,00000000
21030,1127.189,00000000
21040,1128.264,00000000
21050,1126.834,00000000
21060,1127.751,00000000
21070,1126.596,00000000
21080,1128.018,00000000
21090,1128.466,00000000
21100,1128.186,00000000
21110,1127.004,00000000
21120,1127.323,00000000
21130,1128.042,00000000
21140,1127.730,00000000
21150,1129.018,00000000
21160,1127.938,00000000
21170,1128.390,00000000
21180,1128.044,00000000
21190,1129.130,00000000
21200,1127.021,00000000
21210,1128.566,00000000
21220,1127.457,00000000
21230,1128.488,00000000
21240,1126.892,00000000
21250,1127.183,00000000
21260,1127.049,00000000
21270,1128.011,00000000
21280,1127.160,00000000
21290,1128.033,00000000
21300,1128.137,00000000
21310,1128.008,00000000
21320,1127.646,00000000
21330,1126.838,00000000
21340,1127.365,00000000
21350,1127.324,00000000
21360,1127.189,00000000
21370,1127.034,00000000
21380,1127.958,00000000
21390,1126.823,00000000
21400,1127.627,00000000
21410,1126.473,00000000
21420,1127.594,00000000
21430,1127.353,00000000
21440,1127.708,00000000
21450,1127.519,00000000
21460,1127.468,00000000
21470,1127.586,00000000
21480,1127.003,00000000
21490,1127.047,00000000
21500,1126.674,00000000
21510,1127.822,00000000
21520,1126.714,00000000
21530,1126.910,00000000
21540,1127.032,00000000
21550,1128.073,00000000
21560,1126.821,00000000
21570,1128.055,00000000
21580,1126.793,00000000
21590,1128.043,00000000
21600,1126.427,00000000
21610,1127.203,00000000
21620,1127.216,00000000
21630,1127.149,00000000
21640,1126.837,00000000
21650,1126.957,00000000
21660,1127.864,00000000
21670,1127.498,00000000
21680,1128.254,00000000
21690,1126.773,00000000
21700,1127.021,00000000
21710,1126.780,00000000
21720,1127.448,00000000
21730,1126.290,00000000
21740,1126.742,00000000
21750,1126.995,00000000
21760,1127.608,00000000
21770,1127.077,00000000
21780,1127.761,00000000
21790,1127.986,00000000
21800,1129.270,00000000
21810,1128.774,00000000
21820,1127.322,00000000
21830,1128.143,00000000
21840,1127.124,00000000
21850,1127.932,00000000
21860,1126.572,00000000
21870,1127.209,00000000
21880,1127.052,00000000
21890,1127.488,00000000
21900,1126.447,00000000
21910,1127.418,00000000
21920,1126.970,00000000
21930,1131.296,00000000
21940,1128.308,00000000
21950,1128.758,00000000
21960,1128.274,00000000
21970,1127.890,00000000
21980,1127.620,00000000
21990,1127.684,00000000
22000,1128.687,00000000
22010,1127.628,00000000
22020,1128.167,00000000
22030,1127.260,00000000
22040,1128.589,00000000
22050,1127.671,00000000
22060,1128.781,00000000
22070,1127.295,00000000
22080,1128.180,00000000
22090,1127.316,00000000
22100,1127.858,00000000
22110,1127.466,00000000
22120,1128.069,00000000
22130,1127.504,00000000
22140,1127.561,00000000
22150,1128.353,00000000
22160,1128.942,00000000
22170,1128.652,00000000
22180,1127.765,00000000
22190,1128.725,00000000
22200,1127.514,00000000
22210,1128.662,00000000
22220,1127.302,00000000
22230,1128.380,00000000
22240,1127.213,00000000
22250,1127.960,00000000
22260,1126.865,00000000
22270,1128.170,00000000
22280,1126.605,00000000
22290,1127.963,00000000
22300,1127.368,00000000
22310,1127.843,00000000
22320,1127.789,00000000
22330,1127.837,00000000
22340,1128.219,00000000
22350,1127.847,00000000
22360,1128.716,00000000
22370,1127.690,00000000
22380,1128.212,00000000
22390,1127.455,00000000
22400,1128.725,00000000
22410,1128.237,00000000
22420,1129.044,00000000
22430,1128.117,00000000
22440,1128.280,00000000
22450,1128.380,00000000
22460,1127.772,00000000
22470,1127.986,00000000
22480,1128.047,00000000
22490,1128.067,00000000
22500,1128.091,00000000
22510,1128.451,00000000
22520,1128.863,00000000
22530,1128.033,00000000
22540,1127.943,00000000
22550,1128.574,00000000
22560,1127.450,00000000
22570,1128.226,00000000
22580,1127.707,00000000
22590,1128.268,00000000
22600,1126.754,00000000
22610,1127.912,00000000
22620,1128.023,00000000
22630,1128.901,00000000
22640,1128.684,00000000
22650,1128.619,00000000
22660,1129.383,00000000
22670,1128.833,00000000
22680,1129.302,00000000
22690,1128.790,00000000
22700,1129.509,00000000
22710,1128.756,00000000
22720,1129.008,00000000
22730,1128.031,00000000
22740,1128.409,00000000
22750,1127.853,00000000
22760,1128.701,00000000
22770,1127.337,00000000
22780,1128.174,00000000
22790,1127.608,00000000
22800,1127.504,00000000
22810,1127.922,00000000
22820,1127.449,00000000
22830,1128.460,00000000
22840,1127.944,00000000
22850,1128.577,00000000
22860,1128.001,00000000
22870,1130.160,00000000
22880,1128.650,00000000
22890,1129.770,00000000
22900,1127.534,00000000
22910,1128.730,00000000
22920,1128.196,00000000
22930,1128.454,00000000
22940,1127.217,00000000
22950,1128.786,00000000
22960,1128.552,00000000
22970,1128.950,00000000
22980,1128.068,00000000
22990,1127.543,00000000
23000,1128.257,00000000
23010,1127.617,00000000
23020,1127.587,00000000
23030,1127.700,00000000
23040,1128.450,00000000
23050,1127.367,00000000
23060,1128.174,00000000
23070,1127.261,00000000
23080,1128.762,00000000
23090,1128.173,00000000
23100,1128.382,00000000
23110,1128.190,00000000
23120,1129.313,00000000
23130,1128.143,00000000
23140,1128.849,00000000
23150,1128.883,00000000
23160,1128.666,00000000
23170,1128.772,00000000
23180,1127.684,00000000
23190,1128.329,00000000
23200,1127.287,00000000
23210,1127.924,00000000
23220,1126.638,00000000
23230,1128.972,00000000
23240,1127.579,00000000
23250,1128.115,00000000
23260,1128.005,00000000
23270,1128.789,00000000
23280,1127.798,00000000
23290,1129.370,00000000
23300,1128.793,00000000
23310,1128.356,00000000
23320,1128.944,00000000
23330,1128.659,00000000
23340,1129.217,00000000
23350,1128.051,00000000
23360,1128.594,00000000
23370,1127.699,00000000
23380,1128.146,00000000
23390,1127.862,00000000
23400,1128.254,00000000
23410,1127.178,00000000
23420,1127.840,00000000
23430,1127.763,00000000
23440,1128.327,00000000
23450,1127.864,00000000
23460,1128.334,00000000
23470,1128.114,00000000
23480,1127.835,00000000
23490,1128.386,00000000
23500,1128.131,00000000
23510,1129.371,00000000
23520,1128.873,00000000
23530,1129.132,00000000
23540,1128.542,00000000
23550,1129.035,00000000
23560,1127.984,00000000
23570,1129.660,00000000
23580,1127.995,00000000
23590,1129.518,00000000
23600,1128.183,00000000
23610,1128.729,00000000
23620,1127.685,00000000
23630,1128.842,00000000
23640,1129.165,00000000
23650,1128.112,00000000
23660,1128.459,00000000
23670,1127.939,00000000
23680,1128.550,00000000
23690,1127.651,00000000
23700,1128.208,00000000
23710,1127.064,00000000
23720,1128.589,00000000
23730,1127.172,00000000
23740,1128.668,00000000
23750,1127.221,00000000
23760,1127.589,00000000
23770,1127.225,00000000
23780,1127.618,00000000
23790,1128.686,00000000
23800,1127.649,00000000
23810,1128.519,00000000
23820,1127.657,00000000
23830,1128.379,00000000
23840,1127.406,00000000
23850,1127.868,00000000
23860,1127.774,00000000
23870,1129.344,00000000
23880,1127.894,00000000
23890,1128.353,00000000
23900,1127.397,00000000
23910,1127.615,00000000
23920,1127.210,00000000
23930,1127.877,00000000
23940,1128.586,00000000
23950,1127.926,00000000
23960,1127.897,00000000
23970,1127.248,00000000
23980,1127.855,00000000
23990,1127.151,00000000
24000,1127.816,00000000
24010,1127.375,00000000
24020,1128.031,00000000
24030,1127.083,00000000
24040,1126.704,00000000
24050,1126.245,00000000
24060,1127.663,00000000
24070,1125.959,00000000
24080,1126.836,00000000
24090,1126.874,00000000
24100,1126.666,00000000
24110,1127.556,00000000
24120,1127.586,00000000
24130,1128.315,00000000
24140,1126.982,00000000
24150,1128.322,00000000
24160,1127.356,00000000
24170,1127.615,00000000
24180,1126.911,00000000
24190,1127.650,00000000
24200,1126.689,00000000
24210,1126.945,00000000
24220,1125.985,00000000
24230,1127.255,00000000
24240,1126.090,00000000
24250,1128.157,00000000
24260,1127.713,00000000
24270,1127.884,00000000
24280,1128.523,00000000
24290,1128.023,00000000
24300,1129.238,00000000
24310,1127.897,00000000
24320,1127.818,00000000
24330,1126.755,00000000
24340,1128.860,00000000
24350,1128.740,00000000
24360,1128.574,00000000
24370,1127.224,00000000
24380,1127.940,00000000
24390,1127.132,00000000
24400,1127.081,00000000
24410,1127.252,00000000
24420,1127.612,00000000
24430,1127.471,00000000
24440,1127.087,00000000
24450,1128.203,00000000
24460,1127.610,00000000
24470,1128.892,00000000
24480,1127.885,00000000
24490,1132.290,00000000
24500,1128.915,00000000
24510,1128.281,00000000
24520,1126.927,00000000
24530,1127.630,00000000
24540,1126.841,00000000
24550,1127.533,00000000
24560,1126.871,00000000
24570,1128.144,00000000
24580,1127.496,00000000
24590,1128.123,00000000
24600,1128.238,00000000
24610,1127.455,00000000
24620,1128.601,00000000
24630,1127.498,00000000
24640,1128.275,00000000
24650,1127.497,00000000
24660,1128.727,00000000
24670,1127.593,00000000
24680,1127.967,00000000
24690,1126.739,00000000
24700,1127.327,00000000
24710,1126.734,00000000
24720,1127.058,00000000
24730,1127.512,00000000
24740,1127.570,00000000
24750,1127.245,00000000
24760,1126.729,00000000
24770,1128.205,00000000
24780,1127.144,00000000
24790,1128.046,00000000
24800,1126.886,00000000
24810,1127.897,00000000
24820,1127.263,00000000
24830,1127.702,00000000
24840,1126.533,00000000
24850,1127.755,00000000
24860,1126.451,00000000
24870,1127.239,00000000
24880,1126.517,00000000
24890,1127.536,00000000
24900,1127.056,00000000
24910,1127.098,00000000
24920,1126.727,00000000
24930,1127.031,00000000
24940,1127.425,00000000
24950,1127.087,00000000
24960,1128.034,00000000
24970,1126.660,00000000
24980,1127.369,00000000
24990,1127.720,00000000
25000,1127.487,00000000
25010,1128.640,00000000
25020,1128.758,00000000
25030,1127.148,00000000
25040,1127.880,00000000
25050,1127.156,00000000
25060,1127.768,00000000
25070,1128.437,00000000
25080,1127.631,00000000
25090,1128.370,00000000
25100,1127.181,00000000
25110,1127.548,00000000
25120,1127.935,00000000
25130,1128.351,00000000
25140,1127.276,00000000
25150,1128.211,00000000
25160,1126.942,00000000
25170,1127.951,00000000
25180,1127.691,00000000
25190,1128.513,00000000
25200,1127.563,00000000
25210,1128.723,00000000
25220,1127.604,00000000
25230,1128.217,00000000
25240,1127.828,00000000
25250,1127.252,00000000
25260,1128.128,00000000
25270,1127.479,00000000
25280,1129.063,00000000
25290,1127.743,00000000
25300,1128.330,00000000
25310,1127.492,00000000
25320,1127.834,00000000
25330,1127.167,00000000
25340,1127.933,00000000
25350,1125.658,00000000
25360,1126.451,00000000
25370,1126.452,00000000
25380,1126.943,00000000
25390,1126.523,00000000
25400,1126.606,00000000
25410,1127.850,00000000
25420,1127.505,00000000
25430,1127.944,00000000
25440,1126.669,00000000
25450,1127.767,00000000
25460,1127.299,00000000
25470,1127.738,00000000
25480,1126.878,00000000
25490,1127.589,00000000
25500,1127.249,00000000
25510,1128.461,00000000
25520,1128.119,00000000
25530,1128.461,00000000
25540,1127.255,00000000
25550,1127.837,00000000
25560,1127.307,00000000
25570,1127.605,00000000
25580,1127.029,00000000
25590,1126.693,00000000
25600,1127.247,00000000
25610,1127.181,00000000
25620,1128.185,00000000
25630,1127.055,00000000
25640,1127.535,00000000
25650,1126.438,00000000
25660,1127.635,00000000
25670,1127.230,00000000
25680,1127.612,00000000
25690,1126.227,00000000
25700,1126.756,00000000
25710,1126.271,00000000
25720,1126.875,00000000
25730,1127.621,00000000
25740,1126.496,00000000
25750,1127.722,00000000
25760,1126.762,00000000
25770,1127.727,00000000
25780,1126.576,00000000
25790,1127.914,00000000
25800,1127.645,00000000
25810,1127.734,00000000
25820,1126.927,00000000
25830,1127.511,00000000
25840,1126.383,00000000
25850,1127.358,00000000
25860,1126.176,00000000
25870,1127.474,00000000
25880,1126.624,00000000
25890,1127.682,00000000
25900,1127.761,00000000
25910,1127.709,00000000
25920,1128.461,00000000
25930,1126.679,00000000
25940,1127.579,00000000
25950,1127.454,00000000
25960,1128.042,00000000
25970,1126.684,00000000
25980,1127.415,00000000
25990,1126.734,00000000
26000,1127.266,00000000
26010,1126.173,00000000
26020,1127.623,00000000
26030,1126.602,00000000
26040,1127.298,00000000
26050,1126.983,00000000
26060,1126.577,00000000
26070,1127.253,00000000
26080,1128.134,00000000
26090,1128.053,00000000
26100,1126.462,00000000
26110,1127.894,00000000
26120,1127.107,00000000
26130,1127.430,00000000
26140,1126.434,00000000
26150,1127.331,00000000
26160,1125.862,00000000
26170,1126.614,00000000
26180,1126.689,00000000
26190,1127.312,00000000
26200,1126.170,00000000
26210,1126.852,00000000
26220,1126.747,00000000
26230,1127.297,00000000
26240,1127.430,00000000
26250,1127.169,00000000
26260,1127.339,00000000
26270,1127.258,00000000
26280,1128.370,00000000
26290,1127.618,00000000
26300,1128.610,00000000
26310,1127.866,00000000
26320,1128.184,00000000
26330,1127.276,00000000
26340,1128.166,00000000
26350,1128.096,00000000
26360,1129.011,00000000
26370,1127.598,00000000
26380,1127.303,00000000
26390,1127.067,00000000
26400,1127.703,00000000
26410,1127.842,00000000
26420,1128.232,00000000
26430,1128.352,00000000
26440,1129.399,00000000
26450,1129.664,00000000
26460,1127.985,00000000
26470,1128.245,00000000
26480,1128.194,00000000
26490,1128.822,00000000
26500,1127.952,00000000
26510,1128.481,00000000
26520,1127.242,00000000
26530,1128.103,00000000
26540,1127.439,00000000
26550,1128.351,00000000
26560,1127.285,00000000
26570,1127.974,00000000
26580,1127.337,00000000
26590,1127.608,00000000
26600,1127.950,00000000
26610,1127.478,00000000
26620,1128.086,00000000
26630,1127.618,00000000
26640,1127.788,00000000
26650,1127.409,00000000
26660,1128.574,00000000
26670,1127.827,00000000
26680,1128.395,00000000
26690,1128.055,00000000
26700,1129.045,00000000
26710,1127.811,00000000
26720,1128.668,00000000
26730,1127.494,00000000
26740,1127.643,00000000
26750,1126.587,00000000
26760,1127.536,00000000
26770,1127.603,00000000
26780,1127.881,00000000
26790,1129.860,00000000
26800,1127.983,00000000
26810,1128.238,00000000
26820,1127.853,00000000
26830,1127.825,00000000
26840,1127.332,00000000
26850,1128.137,00000000
26860,1127.012,00000000
26870,1128.246,00000000
26880,1127.661,00000000
26890,1127.823,00000000
26900,1127.741,00000000
26910,1128.525,00000000
26920,1128.244,00000000
26930,1128.268,00000000
26940,1128.410,00000000
26950,1127.663,00000000
26960,1128.241,00000000
26970,1127.703,00000000
26980,1128.841,00000000
26990,1128.627,00000000
27000,1128.991,00000000
27010,1132.178,00000000
27020,1129.828,00000000
27030,1128.314,00000000
27040,1128.217,00000000
27050,1127.798,00000000
27060,1128.120,00000000
27070,1127.514,00000000
27080,1127.797,00000000
27090,1128.503,00000000
27100,1128.449,00000000
27110,1129.173,00000000
27120,1127.830,00000000
27130,1129.597,00000000
27140,1128.359,00000000
27150,1130.880,00000000
27160,1128.100,00000000
27170,1129.540,00000000
27180,1128.254,00000000
27190,1129.076,00000000
27200,1128.110,00000000
27210,1128.033,00000000
27220,1126.983,00000000
27230,1128.356,00000000
27240,1127.648,00000000
27250,1128.809,00000000
27260,1128.906,00000000
27270,1128.317,00000000
27280,1128.178,00000000
27290,1127.559,00000000
27300,1128.772,00000000
27310,1127.300,00000000
27320,1128.280,00000000
27330,1126.618,00000000
27340,1128.290,00000000
27350,1126.886,00000000
27360,1127.591,00000000
27370,1126.438,00000000
27380,1127.302,00000000
27390,1126.924,00000000
27400,1127.354,00000000
27410,1127.248,00000000
27420,1126.796,00000000
27430,1127.422,00000000
27440,1127.347,00000000
27450,1127.323,00000000
27460,1126.915,00000000
27470,1127.796,00000000
27480,1127.521,00000000
27490,1128.021,00000000
27500,1126.549,00000000
27510,1128.173,00000000
27520,1126.950,00000000
27530,1127.635,00000000
27540,1125.934,00000000
27550,1127.070,00000000
27560,1126.692,00000000
27570,1127.499,00000000
27580,1127.996,00000000
27590,1127.677,00000000
27600,1128.234,00000000
27610,1127.270,00000000
27620,1128.195,00000000
27630,1127.743,00000000
27640,1128.336,00000000
27650,1127.298,00000000
27660,1128.138,00000000
27670,1127.472,00000000
27680,1128.499,00000000
27690,1127.726,00000000
27700,1128.069,00000000
27710,1127.472,00000000
27720,1128.365,00000000
27730,1128.322,00000000
27740,1127.813,00000000
27750,1128.603,00000000
27760,1127.578,00000000
27770,1128.452,00000000
27780,1127.110,00000000
27790,1127.800,00000000
27800,1127.149,00000000
27810,1128.201,00000000
27820,1127.324,00000000
27830,1128.039,00000000
27840,1126.858,00000000
27850,1127.426,00000000
27860,1127.212,00000000
27870,1128.364,00000000
27880,1127.017,00000000
27890,1126.986,00000000
27900,1126.698,00000000
27910,1126.818,00000000
27920,1127.089,00000000
27930,1126.705,00000000
27940,1127.659,00000000
27950,1127.281,00000000
27960,1127.964,00000000
27970,1126.853,00000000
27980,1127.970,00000000
27990,1126.991,00000000
28000,1128.510,00000000
28010,1127.187,00000000
28020,1128.104,00000000
28030,1128.228,00000000
28040,1128.315,00000000
28050,1127.758,00000000
28060,1128.549,00000000
28070,1128.349,00000000
28080,1128.431,00000000
28090,1128.343,00000000
28100,1128.176,00000000
28110,1127.912,00000000
28120,1126.815,00000000
28130,1127.677,00000000
28140,1127.103,00000000
28150,1127.797,00000000
28160,1126.878,00000000
28170,1128.617,00000000
28180,1126.770,00000000
28190,1128.401,00000000
28200,1126.745,00000000
28210,1127.742,00000000
28220,1128.680,00000000
28230,1128.168,00000000
28240,1127.230,00000000
28250,1127.431,00000000
28260,1127.945,00000000
28270,1128.577,00000000
28280,1128.911,00000000
28290,1128.248,00000000
28300,1128.592,00000000
28310,1128.382,00000000
28320,1128.771,00000000
28330,1127.943,00000000
28340,1127.866,00000000
28350,1128.391,00000000
28360,1128.444,00000000
28370,1127.831,00000000
28380,1128.454,00000000
28390,1128.237,00000000
28400,1128.142,00000000
28410,1127.574,00000000
28420,1127.403,00000000
28430,1128.068,00000000
28440,1128.199,00000000
28450,1129.201,00000000
28460,1128.391,00000000
28470,1129.089,00000000
28480,1127.613,00000000
28490,1128.767,00000000
28500,1127.022,00000000
28510,1127.361,00000000
28520,1126.468,00000000
28530,1127.319,00000000
28540,1126.358,00000000
28550,1126.776,00000000
28560,1126.226,00000000
28570,1127.803,00000000
28580,1128.056,00000000
28590,1128.790,00000000
28600,1127.438,00000000
28610,1127.165,00000000
28620,1127.078,00000000
28630,1126.766,00000000
28640,1127.785,00000000
28650,1128.020,00000000
28660,1128.473,00000000
28670,1127.816,00000000
28680,1127.710,00000000
28690,1127.140,00000000
28700,1128.617,00000000
28710,1126.531,00000000
28720,1127.614,00000000
28730,1126.414,00000000
28740,1127.200,00000000
28750,1126.520,00000000
28760,1126.917,00000000
28770,1127.108,00000000
28780,1127.068,00000000
28790,1127.686,00000000
28800,1126.537,00000000
28810,1128.062,00000000
28820,1127.232,00000000
28830,1128.789,00000000
28840,1127.970,00000000
28850,1128.649,00000000
28860,1127.383,00000000
28870,1128.095,00000000
28880,1126.761,00000000
28890,1127.638,00000000
28900,1127.986,00000000
28910,1128.941,00000000
28920,1128.529,00000000
28930,1128.103,00000000
28940,1129.306,00000000
28950,1128.474,00000000
28960,1129.122,00000000
28970,1128.325,00000000
28980,1129.049,00000000
28990,1127.965,00000000
29000,1128.482,00000000
29010,1127.739,00000000
29020,1128.649,00000000
29030,1127.830,00000000
29040,1128.579,00000000
29050,1128.333,00000000
29060,1129.257,00000000
29070,1128.901,00000000
29080,1128.908,00000000
29090,1129.311,00000000
29100,1128.954,00000000
29110,1129.276,00000000
29120,1128.280,00000000
29130,1129.303,00000000
29140,1127.595,00000000
29150,1128.999,00000000
29160,1128.868,00000000
29170,1129.170,00000000
29180,1128.130,00000000
29190,1129.219,00000000
29200,1127.739,00000000
29210,1129.035,00000000
29220,1128.513,00000000
29230,1129.144,00000000
29240,1128.623,00000000
29250,1128.584,00000000
29260,1129.010,00000000
29270,1128.753,00000000
29280,1128.339,00000000
29290,1129.527,00000000
29300,1129.171,00000000
29310,1128.537,00000000
29320,1128.432,00000000
29330,1127.816,00000000
29340,1128.630,00000000
29350,1127.836,00000000
29360,1128.743,00000000
29370,1127.832,00000000
29380,1128.445,00000000
29390,1127.975,00000000
29400,1128.405,00000000
29410,1128.616,00000000
29420,1128.406,00000000
29430,1128.843,00000000
29440,1131.818,00000000
29450,1130.452,00000000
29460,1128.451,00000000
29470,1129.171,00000000
29480,1127.771,00000000
29490,1128.710,00000000
29500,1127.141,00000000
29510,1127.344,00000000
29520,1127.067,00000000
29530,1127.596,00000000
29540,1126.658,00000000
29550,1127.833,00000000
29560,1127.563,00000000
29570,1128.432,00000000
29580,1128.270,00000000
29590,1128.520,00000000
29600,1128.006,00000000
29610,1127.065,00000000
29620,1128.397,00000000
29630,1126.904,00000000
29640,1127.439,00000000
29650,1128.175,00000000
29660,1126.972,00000000
29670,1126.602,00000000
29680,1128.430,00000000
29690,1127.211,00000000
29700,1127.605,00000000
29710,1127.207,00000000
29720,1127.973,00000000
29730,1127.895,00000000
29740,1127.715,00000000
29750,1127.773,00000000
29760,1127.643,00000000
29770,1128.239,00000000
29780,1126.923,00000000
29790,1127.239,00000000
29800,1126.205,00000000
29810,1127.765,00000000
29820,1126.930,00000000
29830,1127.544,00000000
29840,1127.319,00000000
29850,1128.139,00000000
29860,1127.161,00000000
29870,1128.283,00000000
29880,1127.704,00000000
29890,1128.212,00000000
29900,1127.900,00000000
29910,1127.286,00000000
29920,1127.931,00000000
29930,1126.631,00000000
29940,1127.370,00000000
29950,1127.402,00000000
29960,1127.860,00000000
29970,1126.817,00000000
29980,1127.820,00000000
29990,1126.602,00000000
30000,1127.873,00000000
30010,1127.374,00000000
30020,1128.026,00000000
30030,1127.075,00000000
30040,1127.805,00000000
30050,1127.978,00000000
30060,1127.653,00000000
30070,1128.099,00000000
30080,1128.329,00000000
30090,1128.514,00000000
30100,1127.917,00000000
30110,1127.879,00000000
30120,1127.802,00000000
30130,1127.906,00000000
30140,1126.987,00000000
30150,1127.731,00000000
30160,1127.322,00000000
30170,1128.014,00000000
30180,1126.746,00000000
30190,1127.589,00000000
30200,1126.792,00000000
30210,1127.802,00000000
30220,1127.011,00000000
30230,1127.753,00000000
30240,1128.408,00000000
30250,1128.073,00000000
30260,1127.877,00000000
30270,1127.391,00000000
30280,1128.139,00000000
30290,1127.749,00000000
30300,1129.027,00000000
30310,1127.615,00000000
30320,1128.260,00000000
30330,1127.158,00000000
30340,1128.260,00000000
30350,1126.936,00000000
30360,1129.597,00000000
30370,1127.361,00000000
30380,1127.192,00000000
30390,1126.274,00000000
30400,1127.622,00000000
30410,1128.531,00000000
30420,1127.776,00000000
30430,1127.844,00000000
30440,1127.143,00000000
30450,1127.204,00000000
30460,1127.115,00000000
30470,1128.342,00000000
30480,1127.096,00000000
30490,1128.126,00000000
30500,1127.611,00000000
30510,1128.144,00000000
30520,1126.552,00000000
30530,1127.927,00000000
30540,1126.084,00000000
30550,1127.045,00000000
30560,1126.896,00000000
30570,1127.907,00000000
30580,1127.953,00000000
30590,1127.176,00000000
30600,1127.646,00000000
30610,1126.732,00000000
30620,1127.171,00000000
30630,1127.119,00000000
30640,1126.921,00000000
30650,1127.493,00000000
30660,1128.812,00000000
30670,1127.904,00000000
30680,1128.098,00000000
30690,1127.555,00000000
30700,1127.961,00000000
30710,1126.892,00000000
30720,1128.918,00000000
30730,1127.847,00000000
30740,1127.633,00000000
30750,1127.567,00000000
30760,1127.791,00000000
30770,1128.313,00000000
30780,1126.988,00000000
30790,1128.879,00000000
30800,1127.723,00000000
30810,1128.868,00000000
30820,1128.188,00000000
30830,1129.149,00000000
30840,1128.349,00000000
30850,1128.966,00000000
30860,1127.723,00000000
30870,1128.721,00000000
30880,1127.358,00000000
30890,1128.422,00000000
30900,1127.543,00000000
30910,1127.913,00000000
30920,1128.514,00000000
30930,1128.624,00000000
30940,1129.433,00000000
30950,1129.203,00000000
30960,1129.118,00000000
30970,1128.433,00000000
30980,1129.052,00000000
30990,1127.910,00000000
31000,1128.501,00000000
31010,1127.617,00000000
31020,1127.637,00000000
31030,1126.994,00000000
31040,1128.001,00000000
31050,1127.407,00000000
31060,1128.253,00000000
31070,1127.826,00000000
31080,1128.287,00000000
31090,1128.805,00000000
31100,1127.985,00000000
31110,1128.416,00000000
31120,1128.295,00000000
31130,1128.799,00000000
31140,1128.026,00000000
31150,1128.755,00000000
31160,1127.633,00000000
31170,1128.830,00000000
31180,1128.022,00000000
31190,1128.376,00000000
31200,1127.625,00000000
31210,1128.719,00000000
31220,1128.075,00000000
31230,1129.079,00000000
31240,1127.732,00000000
31250,1128.324,00000000
31260,1128.469,00000000
31270,1128.161,00000000
31280,1128.378,00000000
31290,1128.296,00000000
31300,1128.533,00000000
31310,1127.719,00000000
31320,1128.800,00000000
31330,1128.201,00000000
31340,1128.634,00000000
31350,1128.052,00000000
31360,1129.628,00000000
31370,1128.322,00000000
31380,1128.788,00000000
31390,1128.281,00000000
31400,1129.129,00000000
31410,1127.776,00000000
31420,1128.193,00000000
31430,1129.582,00000000
31440,1129.000,00000000
31450,1128.667,00000000
31460,1127.746,00000000
31470,1128.479,00000000
31480,1127.707,00000000
31490,1128.930,00000000
31500,1127.156,00000000
31510,1128.688,00000000
31520,1127.081,00000000
31530,1128.268,00000000
31540,1127.155,00000000
31550,1128.611,00000000
31560,1126.923,00000000
31570,1126.862,00000000
31580,1126.657,00000000
31590,1127.526,00000000
31600,1127.183,00000000
31610,1127.447,00000000
31620,1127.658,00000000
31630,1128.218,00000000
31640,1128.690,00000000
31650,1127.977,00000000
31660,1128.240,00000000
31670,1127.962,00000000
31680,1128.431,00000000
31690,1127.601,00000000
31700,1128.600,00000000
31710,1127.552,00000000
31720,1127.979,00000000
31730,1127.031,00000000
31740,1131.740,00000000
31750,1128.569,00000000
31760,1128.305,00000000
31770,1127.482,00000000
31780,1128.034,00000000
31790,1128.552,00000000
31800,1127.366,00000000
31810,1127.618,00000000
31820,1127.394,00000000
31830,1128.508,00000000
31840,1127.843,00000000
31850,1128.502,00000000
31860,1357.128,00000000
31870,1785.923,00000000
31880,1933.031,00000000
31890,1987.084,00000000
31900,2006.799,00000000
31910,2014.365,00000000
31920,1997.480,00000000
31930,1985.969,00000000
31940,1982.837,00000000
31950,1981.252,00000000
31960,1981.102,00000000
31970,1981.223,00000000
31980,1980.267,00000000
31990,1982.153,00000000
32000,1984.133,00000000
32010,1984.015,00000000
32020,1984.547,00000000
32030,1985.521,00000000
32040,1987.171,00000000
32050,1996.235,00000000
32060,2000.432,00000000
32070,2001.966,00000000
32080,1999.541,00000000
32090,1998.560,00000000
32100,1998.545,00000000
32110,1999.322,00000000
32120,1999.528,00000000
32130,1999.896,00000000
32140,1997.718,00000000
32150,1993.673,00000000
32160,1992.201,00000000
32170,1992.519,00000000
32180,1991.740,00000000
32190,1991.742,00000000
32200,1992.257,00000000
32210,1992.156,00000000
32220,1991.817,00000000
32230,6107.022,00000000
32240,8119.426,00000000
32250,8792.514,00000000
32260,9027.990,00000000
32270,9112.814,00000000
32280,9171.595,00000000
32290,9736.800,00000000
32300,9904.570,00000000
32310,9884.884,00000000
32320,10111.178,00000000
32330,9955.010,00000000
32340,9875.026,00000000
32350,9880.605,00000000
32360,10342.718,00000000
32370,10244.687,00000000
32380,10334.645,00000000
32390,10321.661,00000000
32400,10034.319,00000000
32410,10380.546,00000000
32420,10729.393,00000000
32430,10467.521,00000000
32440,10502.602,00000000
32450,10668.673,00000000
32460,10440.625,00000000
32470,10807.625,00000000
32480,11064.263,00000000
32490,10704.133,00000000
32500,10731.220,00000000
32510,10451.841,00000000
32520,9795.346,00000000
32530,9910.035,00000000
32540,10358.066,00000000
32550,10636.017,00000000
32560,10392.635,00000000
32570,10067.650,00000000
32580,10325.396,00000000
32590,10249.893,00000000
32600,10268.672,00000000
32610,10418.064,00000000
32620,10515.233,00000000
32630,10459.193,00000000
32640,10746.943,00000000
32650,10545.438,00000000
32660,10438.766,00000000
32670,10322.078,00000000
32680,10534.790,00000000
32690,10657.688,00000000
32700,10559.599,00000000
32710,10470.880,00000000
32720,10439.095,00000000
32730,10410.363,00000000
32740,10418.946,00000000
32750,10395.706,00000000
32760,10513.694,00000000
32770,10554.139,00000000
32780,10557.538,00000000
32790,10530.141,00000000
32800,10715.749,00000000
32810,10768.864,00000000
32820,10797.836,00000000
32830,10783.266,00000000
32840,10796.147,00000000
32850,10603.856,00000000
32860,10585.032,00000000
32870,10574.555,00000000
32880,10567.073,00000000
32890,10595.299,00000000
32900,10658.568,00000000
32910,10674.885,00000000
32920,10702.470,00000000
32930,10694.804,00000000
32940,10521.005,00000000
32950,10608.638,00000000
32960,10780.063,00000000
32970,10853.454,00000000
32980,10889.731,00000000
32990,10885.258,00000000
33000,10892.649,00000000
33010,10891.755,00000000
33020,10451.290,00000000
33030,10436.419,00000000
33040,10556.563,00000000
33050,10570.682,00000000
33060,10590.583,00000000
33070,10563.221,00000000
33080,10568.441,00000000
33090,10545.629,00000000
33100,10612.204,00000000
33110,10599.381,00000000
33120,10633.198,00000000
33130,10594.695,00000000
33140,10564.903,00000000
33150,10585.717,00000000
33160,10610.880,00000000
33170,10576.294,00000000
33180,10586.872,00000000
33190,10603.761,00000000
33200,10603.521,00000000
33210,10604.741,00000000
33220,10590.438,00000000
33230,10601.774,00000000
33240,10187.857,00000000
33250,10626.063,00000000
33260,10793.879,00000000
33270,10850.626,00000000
33280,10871.277,00000000
33290,10883.459,00000000
33300,10903.779,00000000
33310,10817.409,00000000
33320,10564.261,00000000
33330,10897.000,00000000
33340,10985.132,00000000
33350,11024.183,00000000
33360,11060.301,00000000
33370,11054.561,00000000
33380,11094.082,00000000
33390,11082.095,00000000
33400,11096.878,00000000
33410,11076.689,00000000
33420,11085.236,00000000
33430,11091.595,00000000
33440,11071.942,00000000
33450,11059.210,00000000
33460,11099.770,00000000
33470,11105.446,00000000
33480,11010.066,00000000
33490,11068.729,00000000
33500,11104.530,00000000
33510,11098.198,00000000
33520,11073.380,00000000
33530,10618.037,00000000
33540,10332.954,00000000
33550,10342.371,00000000
33560,10373.187,00000000
33570,10131.796,00000000
33580,9509.751,00000000
33590,9248.733,00000000
33600,9185.813,00000000
33610,9141.495,00000000
33620,9115.635,00000000
33630,9112.799,00000000
33640,9117.598,00000000
33650,9189.543,00000000
33660,9242.923,00000000
33670,9260.019,00000000
33680,9265.736,00000000
33690,9281.790,00000000
33700,9293.687,00000000
33710,9288.006,00000000
33720,9289.703,00000000
33730,9290.188,00000000
33740,9385.359,00000000
33750,9209.325,00000000
33760,4419.116,00000000
33770,2334.035,00000000
33780,1566.407,00000000
33790,1288.324,00000000
33800,1186.961,00000000
33810,1149.045,00000000
33820,1135.689,00000000
33830,1130.777,00000000
33840,1128.537,00000000
33850,1127.116,00000000
33860,1128.261,00000000
33870,1128.021,00000000
33880,1126.266,00000000
33890,1127.581,00000000
33900,1127.287,00000000
33910,1129.968,00000000
33920,1127.911,00000000
33930,1128.434,00000000
33940,1127.125,00000000
33950,1127.636,00000000
33960,1127.446,00000000
33970,1127.509,00000000
33980,1128.075,00000000
33990,1127.512,00000000
34000,1128.313,00000000
34010,1127.333,00000000
34020,1127.976,00000000
34030,1127.138,00000000
34040,1128.462,00000000
34050,1128.705,00000000
34060,1127.799,00000000
34070,1128.892,00000000
34080,1127.745,00000000
34090,1127.992,00000000
34100,1127.314,00000000
34110,1127.927,00000000
34120,1127.090,00000000
34130,1128.062,00000000
34140,1127.727,00000000
34150,1126.859,00000000
34160,1128.545,00000000
34170,1127.489,00000000
34180,1127.909,00000000
34190,1126.816,00000000
34200,1127.903,00000000
34210,1126.385,00000000
34220,1127.567,00000000
34230,1127.571,00000000
34240,1126.949,00000000
34250,1131.683,00000000
34260,1127.797,00000000
34270,1129.010,00000000
34280,1126.698,00000000
34290,1127.350,00000000
34300,1126.484,00000000
34310,1126.660,00000000
34320,1127.070,00000000
34330,1127.457,00000000
34340,1127.519,00000000
34350,1127.341,00000000
34360,1128.084,00000000
34370,1126.657,00000000
34380,1127.458,00000000
34390,1126.823,00000000
34400,1127.324,00000000
34410,1126.884,00000000
34420,1126.981,00000000
34430,1128.150,00000000
34440,1126.950,00000000
34450,1128.445,00000000
34460,1127.078,00000000
34470,1128.261,00000000
34480,1127.182,00000000
34490,1127.972,00000000
34500,1128.748,00000000
34510,1128.216,00000000
34520,1127.848,00000000
34530,1127.173,00000000
34540,1127.685,00000000
34550,1127.143,00000000
34560,1127.068,00000000
34570,1127.057,00000000
34580,1127.404,00000000
34590,1128.149,00000000
34600,1127.773,00000000
34610,1127.911,00000000
34620,1128.714,00000000
34630,1128.939,00000000
34640,1127.661,00000000
34650,1128.533,00000000
34660,1127.262,00000000
34670,1127.090,00000000
34680,1127.133,00000000
34690,1127.718,00000000
34700,1127.712,00000000
34710,1126.740,00000000
34720,1128.139,00000000
34730,1126.514,00000000
34740,1127.864,00000000
34750,1126.743,00000000
34760,1128.200,00000000
34770,1128.283,00000000
34780,1127.731,00000000
34790,1128.312,00000000
34800,1127.785,00000000
34810,1128.363,00000000
34820,1128.000,00000000
34830,1128.208,00000000
34840,1127.206,00000000
34850,1127.394,00000000
34860,1127.615,00000000
34870,1127.517,00000000
34880,1127.879,00000000
34890,1126.938,00000000
34900,1127.855,00000000
34910,1128.039,00000000
34920,1128.237,00000000
34930,1126.854,00000000
34940,1127.893,00000000
34950,1127.144,00000000
34960,1127.570,00000000
34970,1128.182,00000000
34980,1128.942,00000000
34990,1128.721,00000000
35000,1127.815,00000000
35010,1128.580,00000000
35020,1127.348,00000000
35030,1127.535,00000000
35040,1126.752,00000000
35050,1127.827,00000000
35060,1127.692,00000000
35070,1127.993,00000000
35080,1127.935,00000000
35090,1127.602,00000000
35100,1128.353,00000000
35110,1127.015,00000000
35120,1127.936,00000000
35130,1126.603,00000000
35140,1127.169,00000000
35150,1126.986,00000000
35160,1127.073,00000000
35170,1128.464,00000000
35180,1127.503,00000000
35190,1128.312,00000000
35200,1126.295,00000000
35210,1127.164,00000000
35220,1126.303,00000000
35230,1127.333,00000000
35240,1126.393,00000000
35250,1126.754,00000000
35260,1126.511,00000000
35270,1126.055,00000000
35280,1126.840,00000000
35290,1126.323,00000000
35300,1126.963,00000000
35310,1126.388,00000000
35320,1126.875,00000000
35330,1125.680,00000000
35340,1126.904,00000000
35350,1126.400,00000000
35360,1126.194,00000000
35370,1127.116,00000000
35380,1126.582,00000000
35390,1127.801,00000000
35400,1126.763,00000000
35410,1127.256,00000000
35420,1126.399,00000000
35430,1126.830,00000000
35440,1126.165,00000000
35450,1126.316,00000000
35460,1125.609,00000000
35470,1125.857,00000000
35480,1127.321,00000000
35490,1126.667,00000000
35500,1127.354,00000000
35510,1126.926,00000000
35520,1128.106,00000000
35530,1126.787,00000000
35540,1127.295,00000000
35550,1125.814,00000000
35560,1127.039,00000000
35570,1126.276,00000000
35580,1126.774,00000000
35590,1127.417,00000000
35600,1126.043,00000000
35610,1127.211,00000000
35620,1125.858,00000000
35630,1126.850,00000000
35640,1125.748,00000000
35650,1126.416,00000000
35660,1125.639,00000000
35670,1126.692,00000000
35680,1125.859,00000000
35690,1127.665,00000000
35700,1126.777,00000000
35710,1126.493,00000000
35720,1126.647,00000000
35730,1126.539,00000000
35740,1127.660,00000000
35750,1126.482,00000000
35760,1127.467,00000000
35770,1126.288,00000000
35780,1126.988,00000000
35790,1126.341,00000000
35800,1126.067,00000000
35810,1126.825,00000000
35820,1126.341,00000000
35830,1127.384,00000000
35840,1125.651,00000000
35850,1126.768,00000000
35860,1125.164,00000000
35870,1127.012,00000000
35880,1126.119,00000000
35890,1127.319,00000000
35900,1126.971,00000000
35910,1126.681,00000000
35920,1127.171,00000000
35930,1126.386,00000000
35940,1126.347,00000000
35950,1126.539,00000000
35960,1127.212,00000000
35970,1126.500,00000000
35980,1127.272,00000000
35990,1126.494,00000000
36000,1127.040,00000000
36010,1125.714,00000000
36020,1125.817,00000000
36030,1126.663,00000000
36040,1126.349,00000000
36050,1128.283,00000000
36060,1126.726,00000000
36070,1127.163,00000000
36080,1126.476,00000000
36090,1127.409,00000000
36100,1126.176,00000000
36110,1127.007,00000000
36120,1125.939,00000000
36130,1126.737,00000000
36140,1126.648,00000000
36150,1126.813,00000000
36160,1127.888,00000000
36170,1126.314,00000000
36180,1126.272,00000000
36190,1125.126,00000000
36200,1126.591,00000000
36210,1126.000,00000000
36220,1127.342,00000000
36230,1126.843,00000000
36240,1127.025,00000000
36250,1126.558,00000000
36260,1126.803,00000000
36270,1127.522,00000000
36280,1127.213,00000000
36290,1127.205,00000000
36300,1126.752,00000000
36310,1128.005,00000000
36320,1127.181,00000000
36330,1127.310,00000000
36340,1126.565,00000000
36350,1126.835,00000000
36360,1126.595,00000000
36370,1127.534,00000000
36380,1127.669,00000000
36390,1127.322,00000000
36400,1129.064,00000000
36410,1127.870,00000000
36420,1127.489,00000000
36430,1126.500,00000000
36440,1127.091,00000000
36450,1126.513,00000000
36460,1127.373,00000000
36470,1126.277,00000000
36480,1126.974,00000000
36490,1126.251,00000000
36500,1126.433,00000000
36510,1127.070,00000000
36520,1126.630,00000000
36530,1127.906,00000000
36540,1127.619,00000000
36550,1128.263,00000000
36560,1126.191,00000000
36570,1126.721,00000000
36580,1126.104,00000000
36590,1127.134,00000000
36600,1126.637,00000000
36610,1126.566,00000000
36620,1127.151,00000000
36630,1126.825,00000000
36640,1127.376,00000000
36650,1130.034,00000000
36660,1128.709,00000000
36670,1127.174,00000000
36680,1127.959,00000000
36690,1127.016,00000000
36700,1127.362,00000000
36710,1127.020,00000000
36720,1127.518,00000000
36730,1126.363,00000000
36740,1127.016,00000000
36750,1127.312,00000000
36760,1128.565,00000000
36770,1128.202,00000000
36780,1127.220,00000000
36790,1127.390,00000000
36800,1127.444,00000000
36810,1128.436,00000000
36820,1127.108,00000000
36830,1128.359,00000000
36840,1127.575,00000000
36850,1127.772,00000000
36860,1127.521,00000000
36870,1127.041,00000000
36880,1127.744,00000000
36890,1126.711,00000000
36900,1127.924,00000000
36910,1127.279,00000000
36920,1128.144,00000000
36930,1127.437,00000000
36940,1127.736,00000000
36950,1127.097,00000000
36960,1127.614,00000000
36970,1127.344,00000000
36980,1127.868,00000000
36990,1127.879,00000000
37000,1126.921,00000000
37010,1127.899,00000000
37020,1127.235,00000000
37030,1128.523,00000000
37040,1127.029,00000000
37050,1128.151,00000000
37060,1126.483,00000000
37070,1127.752,00000000
37080,1126.350,00000000
37090,1127.853,00000000
37100,1126.057,00000000
37110,1127.290,00000000
37120,1129.264,00000000
37130,1127.868,00000000
37140,1128.057,00000000
37150,1127.722,00000000
37160,1128.547,00000000
37170,1127.428,00000000
37180,1128.367,00000000
37190,1126.618,00000000
37200,1127.848,00000000
37210,1126.448,00000000
37220,1127.890,00000000
37230,1127.302,00000000
37240,1127.935,00000000
37250,1127.703,00000000
37260,1127.717,00000000
37270,1128.516,00000000
37280,1127.935,00000000
37290,1128.278,00000000
37300,1127.547,00000000
37310,1128.758,00000000
37320,1127.636,00000000
37330,1128.379,00000000
37340,1126.985,00000000
37350,1127.820,00000000
37360,1127.700,00000000
37370,1128.385,00000000
37380,1128.940,00000000
37390,1127.975,00000000
37400,1128.823,00000000
37410,1127.357,00000000
37420,1128.322,00000000
37430,1127.527,00000000
37440,1128.781,00000000
37450,1127.025,00000000
37460,1128.707,00000000
37470,1129.651,00000000
37480,1129.104,00000000
37490,1128.919,00000000
37500,1128.588,00000000
37510,1129.502,00000000
37520,1128.078,00000000
37530,1128.724,00000000
37540,1128.079,00000000
37550,1129.359,00000000
37560,1127.686,00000000
37570,1128.460,00000000
37580,1128.191,00000000
37590,1128.694,00000000
37600,1127.039,00000000
37610,1127.764,00000000
37620,1127.915,00000000
37630,1127.957,00000000
37640,1128.559,00000000
37650,1128.342,00000000
37660,1129.022,00000000
37670,1127.763,00000000
37680,1127.610,00000000
37690,1127.562,00000000
37700,1128.124,00000000
37710,1127.723,00000000
37720,1128.368,00000000
37730,1126.593,00000000
37740,1127.290,00000000
37750,1127.916,00000000
37760,1127.799,00000000
37770,1128.464,00000000
37780,1127.420,00000000
37790,1127.838,00000000
37800,1127.478,00000000
37810,1128.300,00000000
37820,1127.423,00000000
37830,1129.071,00000000
37840,1127.189,00000000
37850,1128.588,00000000
37860,1127.059,00000000
37870,1127.427,00000000
37880,1127.198,00000000
37890,1127.221,00000000
37900,1127.500,00000000
37910,1126.874,00000000
37920,1128.070,00000000
37930,1127.983,00000000
37940,1128.093,00000000
37950,1126.749,00000000
37960,1128.402,00000000
37970,1127.025,00000000
37980,1128.211,00000000
37990,1127.688,00000000
38000,1128.070,00000000
38010,1127.344,00000000
38020,1127.562,00000000
38030,1127.995,00000000
38040,1127.675,00000000
38050,1127.606,00000000
38060,1127.277,00000000
38070,1128.144,00000000
38080,1126.894,00000000
38090,1127.579,00000000
38100,1126.664,00000000
38110,1127.229,00000000
38120,1126.996,00000000
38130,1127.566,00000000
38140,1127.043,00000000
38150,1128.152,00000000
38160,1127.850,00000000
38170,1128.055,00000000
38180,1128.073,00000000
38190,1128.203,00000000
38200,1128.490,00000000
38210,1127.269,00000000
38220,1127.560,00000000
38230,1127.665,00000000
38240,1127.695,00000000
38250,1127.367,00000000
38260,1128.008,00000000
38270,1127.405,00000000
38280,1127.904,00000000
38290,1127.789,00000000
38300,1128.297,00000000
38310,1128.790,00000000
38320,1128.549,00000000
38330,1129.609,00000000
38340,1127.914,00000000
38350,1129.181,00000000
38360,1128.955,00000000
38370,1129.160,00000000
38380,1128.208,00000000
38390,1128.830,00000000
38400,1128.278,00000000
38410,1129.930,00000000
38420,1128.701,00000000
38430,1128.355,00000000
38440,1128.586,00000000
38450,1127.723,00000000
38460,1128.986,00000000
38470,1127.374,00000000
38480,1129.058,00000000
38490,1128.402,00000000
38500,1127.798,00000000
38510,1127.135,00000000
38520,1128.166,00000000
38530,1127.159,00000000
38540,1129.872,00000000
38550,1127.284,00000000
38560,1128.093,00000000
38570,1127.725,00000000
38580,1126.712,00000000
38590,1127.785,00000000
38600,1126.825,00000000
38610,1127.271,00000000
38620,1126.354,00000000
38630,1127.253,00000000
38640,1127.326,00000000
38650,1127.251,00000000
38660,1126.827,00000000
38670,1127.674,00000000
38680,1127.240,00000000
38690,1127.721,00000000
38700,1127.642,00000000
38710,1128.009,00000000
38720,1128.374,00000000
38730,1127.865,00000000
38740,1128.659,00000000
38750,1128.379,00000000
38760,1128.763,00000000
38770,1127.810,00000000
38780,1127.933,00000000
38790,1126.641,00000000
38800,1127.390,00000000
38810,1126.892,00000000
38820,1128.249,00000000
38830,1127.420,00000000
38840,1126.564,00000000
38850,1127.698,00000000
38860,1127.356,00000000
38870,1127.429,00000000
38880,1127.134,00000000
38890,1127.539,00000000
38900,1127.317,00000000
38910,1128.232,00000000
38920,1126.782,00000000
38930,1127.477,00000000
38940,1127.054,00000000
38950,1128.273,00000000
38960,1127.578,00000000
38970,1127.462,00000000
38980,1127.086,00000000
38990,1126.902,00000000
39000,1127.821,00000000
39010,1126.878,00000000
39020,1128.298,00000000
39030,1126.790,00000000
39040,1127.051,00000000
39050,1126.995,00000000
39060,1127.258,00000000
39070,1126.761,00000000
39080,1127.501,00000000
39090,1127.336,00000000
39100,1128.214,00000000
39110,1127.673,00000000
39120,1127.415,00000000
39130,1127.320,00000000
39140,1126.437,00000000
39150,1127.076,00000000
39160,1127.346,00000000
39170,1130.365,00000000
39180,1128.218,00000000
39190,1127.687,00000000
39200,1127.150,00000000
39210,1127.283,00000000
39220,1127.127,00000000
39230,1127.739,00000000
39240,1127.919,00000000
39250,1127.286,00000000
39260,1128.751,00000000
39270,1127.716,00000000
39280,1127.935,00000000
39290,1126.944,00000000
39300,1127.829,00000000
39310,1126.868,00000000
39320,1128.211,00000000
39330,1127.182,00000000
39340,1127.945,00000000
39350,1126.483,00000000
39360,1127.853,00000000
39370,1127.013,00000000
39380,1127.053,00000000
39390,1127.188,00000000
39400,1127.664,00000000
39410,1128.178,00000000
39420,1127.297,00000000
39430,1127.750,00000000
39440,1126.616,00000000
39450,1127.706,00000000
39460,1127.285,00000000
39470,1128.304,00000000
39480,1126.358,00000000
39490,1127.218,00000000
39500,1126.034,00000000
39510,1126.954,00000000
39520,1126.844,00000000
39530,1127.629,00000000
39540,1127.816,00000000
39550,1127.604,00000000
39560,1128.301,00000000
39570,1127.320,00000000
39580,1127.496,00000000
39590,1126.697,00000000
39600,1126.995,00000000
39610,1126.846,00000000
39620,1127.363,00000000
39630,1126.006,00000000
39640,1127.178,00000000
39650,1126.520,00000000
39660,1126.804,00000000
39670,1127.194,00000000
39680,1127.020,00000000
39690,1127.244,00000000
39700,1126.596,00000000
39710,1127.496,00000000
39720,1126.403,00000000
39730,1127.762,00000000
39740,1126.844,00000000
39750,1127.542,00000000
39760,1126.279,00000000
39770,1126.761,00000000
39780,1126.244,00000000
39790,1127.234,00000000
39800,1126.883,00000000
39810,1127.023,00000000
39820,1127.353,00000000
39830,1126.775,00000000
39840,1128.078,00000000
39850,1127.361,00000000
39860,1128.996,00000000
39870,1126.813,00000000
39880,1127.626,00000000
39890,1126.972,00000000
39900,1126.888,00000000
39910,1126.073,00000000
39920,1126.732,00000000
39930,1126.787,00000000
39940,1127.106,00000000
39950,1127.218,00000000
39960,1126.957,00000000
39970,1128.087,00000000
39980,1126.374,00000000
39990,1127.850,00000000
40000,1127.603,00000000
40010,1128.114,00000000
40020,1127.088,00000000
40030,1127.811,00000000
40040,1126.193,00000000
40050,1127.690,00000000
40060,1126.792,00000000
40070,1127.893,00000000
40080,1126.640,00000000
40090,1126.811,00000000
40100,1127.096,00000000
40110,1126.604,00000000
40120,1126.921,00000000
40130,1126.729,00000000
40140,1127.567,00000000
40150,1126.941,00000000
40160,1127.510,00000000
40170,1126.660,00000000
40180,1126.809,00000000
40190,1126.222,00000000
40200,1127.873,00000000
40210,1126.437,00000000
40220,1127.609,00000000
40230,1126.728,00000000
40240,1126.858,00000000
40250,1127.923,00000000
40260,1126.968,00000000
40270,1128.181,00000000
40280,1126.715,00000000
40290,1127.482,00000000
40300,1127.090,00000000
40310,1127.500,00000000
40320,1126.251,00000000
40330,1127.476,00000000
40340,1126.661,00000000
40350,1127.046,00000000
40360,1126.719,00000000
40370,1127.365,00000000
40380,1126.786,00000000
40390,1127.005,00000000
40400,1126.531,00000000
40410,1126.813,00000000
40420,1127.509,00000000
40430,1126.358,00000000
40440,1127.301,00000000
40450,1126.400,00000000
40460,1126.838,00000000
40470,1126.333,00000000
40480,1126.841,00000000
40490,1126.541,00000000
40500,1127.879,00000000
40510,1126.069,00000000
40520,1126.822,00000000
40530,1127.915,00000000
40540,1127.199,00000000
40550,1127.760,00000000
40560,1126.945,00000000
40570,1127.941,00000000
40580,1126.713,00000000
40590,1127.046,00000000
40600,1126.890,00000000
40610,1127.661,00000000
40620,1126.435,00000000
40630,1127.779,00000000
40640,1125.909,00000000
40650,1127.257,00000000
40660,1126.370,00000000
40670,1126.668,00000000
40680,1129.070,00000000
40690,1127.300,00000000
40700,1127.655,00000000
40710,1126.851,00000000
40720,1127.567,00000000
40730,1126.658,00000000
40740,1127.980,00000000
40750,1127.245,00000000
40760,1128.097,00000000
40770,1126.710,00000000
40780,1127.690,00000000
40790,1126.635,00000000
40800,1127.447,00000000
40810,1127.003,00000000
40820,1127.973,00000000
40830,1127.577,00000000
40840,1127.642,00000000
40850,1127.817,00000000
40860,1126.418,00000000
40870,1127.746,00000000
40880,1126.959,00000000
40890,1128.788,00000000
40900,1127.175,00000000
40910,1127.902,00000000
40920,1126.222,00000000
40930,1127.156,00000000
40940,1126.720,00000000
40950,1127.636,00000000
40960,1126.951,00000000
40970,1128.309,00000000
40980,1128.199,00000000
40990,1128.232,00000000
41000,1128.415,00000000
41010,1127.321,00000000
41020,1128.025,00000000
41030,1127.093,00000000
41040,1128.731,00000000
41050,1127.052,00000000
41060,1127.432,00000000
41070,1126.836,00000000
41080,1127.968,00000000
41090,1127.430,00000000
41100,1126.641,00000000
41110,1126.047,00000000
41120,1126.129,00000000
41130,1127.193,00000000
41140,1126.971,00000000
41150,1127.351,00000000
41160,1126.446,00000000
41170,1127.357,00000000
41180,1127.107,00000000
41190,1127.830,00000000
41200,1125.861,00000000
41210,1126.538,00000000
41220,1125.847,00000000
41230,1126.678,00000000
41240,1126.120,00000000
41250,1126.479,00000000
41260,1126.319,00000000
41270,1126.865,00000000
41280,1127.342,00000000
41290,1126.988,00000000
41300,1127.799,00000000
41310,1127.335,00000000
41320,1127.786,00000000
41330,1127.401,00000000
41340,1127.824,00000000
41350,1126.458,00000000
41360,1127.409,00000000
41370,1126.638,00000000
41380,1126.914,00000000
41390,1127.078,00000000
41400,1128.246,00000000
41410,1127.219,00000000
41420,1127.262,00000000
41430,1127.224,00000000
41440,1127.073,00000000
41450,1126.590,00000000
41460,1126.417,00000000
41470,1127.492,00000000
41480,1127.413,00000000
41490,1127.638,00000000
41500,1127.244,00000000
41510,1127.676,00000000
41520,1127.132,00000000
41530,1127.157,00000000
41540,1126.814,00000000
41550,1127.805,00000000
41560,1127.262,00000000
41570,1127.943,00000000
41580,1127.219,00000000
41590,1127.334,00000000
41600,1127.545,00000000
41610,1127.823,00000000
41620,1127.733,00000000
41630,1129.867,00000000
41640,1129.430,00000000
41650,1127.862,00000000
41660,1128.386,00000000
41670,1127.273,00000000
41680,1127.741,00000000
41690,1126.986,00000000
41700,1127.427,00000000
41710,1126.557,00000000
41720,1127.579,00000000
41730,1126.123,00000000
41740,1127.323,00000000
41750,1127.512,00000000
41760,1127.748,00000000
41770,1127.347,00000000
41780,1127.441,00000000
41790,1127.089,00000000
41800,1126.935,00000000
41810,1128.219,00000000
41820,1127.046,00000000
41830,1127.035,00000000
41840,1126.183,00000000
41850,1126.909,00000000
41860,1126.104,00000000
41870,1127.304,00000000
41880,1126.212,00000000
41890,1126.689,00000000
41900,1125.588,00000000
41910,1126.458,00000000
41920,1127.174,00000000
41930,1126.230,00000000
41940,1127.080,00000000
41950,1126.913,00000000
41960,1127.709,00000000
41970,1126.773,00000000
41980,1127.315,00000000
41990,1126.971,00000000
42000,1128.238,00000000
42010,1126.782,00000000
42020,1127.439,00000000
42030,1126.172,00000000
42040,1126.729,00000000
42050,1126.499,00000000
42060,1127.534,00000000
42070,1127.506,00000000
42080,1127.332,00000000
42090,1127.758,00000000
42100,1127.651,00000000
42110,1128.992,00000000
42120,1127.750,00000000
42130,1128.101,00000000
42140,1127.251,00000000
42150,1127.611,00000000
42160,1126.730,00000000
42170,1127.843,00000000
42180,1126.908,00000000
42190,1127.396,00000000
42200,1126.824,00000000
42210,1127.147,00000000
42220,1128.087,00000000
42230,1127.139,00000000
42240,1128.547,00000000
42250,1127.829,00000000
42260,1128.209,00000000
42270,1127.266,00000000
42280,1127.820,00000000
42290,1127.123,00000000
42300,1127.762,00000000
42310,1126.956,00000000
42320,1127.990,00000000
42330,1126.739,00000000
42340,1127.878,00000000
42350,1126.866,00000000
42360,1128.051,00000000
42370,1127.171,00000000
42380,1127.334,00000000
42390,1127.806,00000000
42400,1127.234,00000000
42410,1128.490,00000000
42420,1128.172,00000000
42430,1128.201,00000000
42440,1127.008,00000000
42450,1128.081,00000000
42460,1128.879,00000000
42470,1129.041,00000000
42480,1126.747,00000000
42490,1127.182,00000000
42500,1126.760,00000000
42510,1127.672,00000000
42520,1127.716,00000000
42530,1127.977,00000000
42540,1128.623,00000000
42550,1127.487,00000000
42560,1128.559,00000000
42570,1127.775,00000000
42580,1128.975,00000000
42590,1127.535,00000000
42600,1128.601,00000000
42610,1127.437,00000000
42620,1127.697,00000000
42630,1128.033,00000000
42640,1128.249,00000000
42650,1128.205,00000000
42660,1127.804,00000000
42670,1127.880,00000000
42680,1127.916,00000000
42690,1128.296,00000000
42700,1127.391,00000000
42710,1128.001,00000000
42720,1127.117,00000000
42730,1127.841,00000000
42740,1127.894,00000000
42750,1129.133,00000000
42760,1127.721,00000000
42770,1127.863,00000000
42780,1127.322,00000000
42790,1127.993,00000000
42800,1127.187,00000000
42810,1127.567,00000000
42820,1128.568,00000000
42830,1127.786,00000000
42840,1128.200,00000000
42850,1126.977,00000000
42860,1128.409,00000000
42870,1127.771,00000000
42880,1128.262,00000000
42890,1127.511,00000000
42900,1128.716,00000000
42910,1127.858,00000000
42920,1128.237,00000000
42930,1127.271,00000000
42940,1127.956,00000000
42950,1126.735,00000000
42960,1127.422,00000000
42970,1127.715,00000000
42980,1127.682,00000000
42990,1127.802,00000000
43000,1128.163,00000000
43010,1128.248,00000000
43020,1127.943,00000000
43030,1128.916,00000000
43040,1127.741,00000000
43050,1128.216,00000000
43060,1127.475,00000000
43070,1128.627,00000000
43080,1127.628,00000000
43090,1128.638,00000000
43100,1127.721,00000000
43110,1128.179,00000000
43120,1127.221,00000000
43130,1127.877,00000000
43140,1128.120,00000000
43150,1128.006,00000000
43160,1127.423,00000000
43170,1127.047,00000000
43180,1128.418,00000000
43190,1127.021,00000000
43200,1127.406,00000000
43210,1126.406,00000000
43220,1127.345,00000000
43230,1126.709,00000000
43240,1127.367,00000000
43250,1126.484,00000000
43260,1127.208,00000000
43270,1126.467,00000000
43280,1126.900,00000000
43290,1126.430,00000000
43300,1127.108,00000000
43310,1127.135,00000000
43320,1127.337,00000000
43330,1127.872,00000000
43340,1126.441,00000000
43350,1127.720,00000000
43360,1126.557,00000000
43370,1127.249,00000000
43380,1126.709,00000000
43390,1127.537,00000000
43400,1126.787,00000000
43410,1128.197,00000000
43420,1127.624,00000000
43430,1128.783,00000000
43440,1127.523,00000000
43450,1128.038,00000000
43460,1126.678,00000000
43470,1126.989,00000000
43480,1127.018,00000000
43490,1126.489,00000000
43500,1127.419,00000000
43510,1126.757,00000000
43520,1127.210,00000000
43530,1127.774,00000000
43540,1128.048,00000000
43550,1126.776,00000000
43560,1127.592,00000000
43570,1126.308,00000000
43580,1127.787,00000000
43590,1126.967,00000000
43600,1127.550,00000000
43610,1127.638,00000000
43620,1128.135,00000000
43630,1128.314,00000000
43640,1127.821,00000000
43650,1127.661,00000000
43660,1127.817,00000000
43670,1128.236,00000000
43680,1126.773,00000000
43690,1127.280,00000000
43700,1127.528,00000000
43710,1127.699,00000000
43720,1127.322,00000000
43730,1127.766,00000000
43740,1126.580,00000000
43750,1127.511,00000000
43760,1127.854,00000000
43770,1127.488,00000000
43780,1128.566,00000000
43790,1128.117,00000000
43800,1128.384,00000000
43810,1127.825,00000000
43820,1128.654,00000000
43830,1126.803,00000000
43840,1127.165,00000000
43850,1126.916,00000000
43860,1127.250,00000000
43870,1126.403,00000000
43880,1127.804,00000000
43890,1128.045,00000000
43900,1128.517,00000000
43910,1127.398,00000000
43920,1128.342,00000000
43930,1127.505,00000000
43940,1127.267,00000000
43950,1127.525,00000000
43960,1126.856,00000000
43970,1127.252,00000000
43980,1126.766,00000000
43990,1128.194,00000000
44000,1127.862,00000000
44010,1129.000,00000000
44020,1127.624,00000000
44030,1127.818,00000000
44040,1127.522,00000000
44050,1128.425,00000000
44060,1127.818,00000000
44070,1127.891,00000000
44080,1127.556,00000000
44090,1127.815,00000000
44100,1133.007,00000000
44110,1129.452,00000000
44120,1128.688,00000000
44130,1127.844,00000000
44140,1128.315,00000000
44150,1127.675,00000000
44160,1128.204,00000000
44170,1127.912,00000000
44180,1128.508,00000000
44190,1126.875,00000000
44200,1128.154,00000000
44210,1127.734,00000000
44220,1128.159,00000000
44230,1127.468,00000000
44240,1127.976,00000000
44250,1128.824,00000000
44260,1128.014,00000000
44270,1128.452,00000000
44280,1127.847,00000000
44290,1128.400,00000000
44300,1127.540,00000000
44310,1127.199,00000000
44320,1127.112,00000000
44330,1127.959,00000000
44340,1127.335,00000000
44350,1127.242,00000000
44360,1126.132,00000000
44370,1127.559,00000000
44380,1127.255,00000000
44390,1128.046,00000000
44400,1127.188,00000000
44410,1127.708,00000000
44420,1128.251,00000000
44430,1127.748,00000000
44440,1127.728,00000000
44450,1127.387,00000000
44460,1128.052,00000000
44470,1127.486,00000000
44480,1128.125,00000000
44490,1126.889,00000000
44500,1127.233,00000000
44510,1126.568,00000000
44520,1127.275,00000000
44530,1127.803,00000000
44540,1127.961,00000000
44550,1127.493,00000000
44560,1127.852,00000000
44570,1127.092,00000000
44580,1126.800,00000000
44590,1127.918,00000000
44600,1128.704,00000000
44610,1128.542,00000000
44620,1127.582,00000000
44630,1128.578,00000000
44640,1127.363,00000000
44650,1128.272,00000000
44660,1127.025,00000000
44670,1127.730,00000000
44680,1127.343,00000000
44690,1127.903,00000000
44700,1126.506,00000000
44710,1127.618,00000000
44720,1127.842,00000000
44730,1127.832,00000000
44740,1128.249,00000000
44750,1128.003,00000000
44760,1128.757,00000000
44770,1127.562,00000000
44780,1128.943,00000000
44790,1127.562,00000000
44800,1128.481,00000000
44810,1127.584,00000000
44820,1128.485,00000000
44830,1126.821,00000000
44840,1127.961,00000000
44850,1127.364,00000000
44860,1128.018,00000000
44870,1127.681,00000000
44880,1127.572,00000000
44890,1128.698,00000000
44900,1128.630,00000000
44910,1129.167,00000000
44920,1128.181,00000000
44930,1128.563,00000000
44940,1128.071,00000000
44950,1128.798,00000000
44960,1128.838,00000000
44970,1129.002,00000000
44980,1127.329,00000000
44990,1128.064,00000000
45000,1127.516,00000000
45010,1128.612,00000000
45020,1128.101,00000000
45030,1127.874,00000000
45040,1128.416,00000000
45050,1127.905,00000000
45060,1128.500,00000000
45070,1127.747,00000000
45080,1128.166,00000000
45090,1127.597,00000000
45100,1128.669,00000000
45110,1128.380,00000000
45120,1129.199,00000000
45130,1128.422,00000000
45140,1128.846,00000000
45150,1126.703,00000000
45160,1128.403,00000000
45170,1127.187,00000000
45180,1128.868,00000000
45190,1128.586,00000000
45200,1128.381,00000000
45210,1128.271,00000000
45220,1128.136,00000000
45230,1129.356,00000000
45240,1128.153,00000000
45250,1128.868,00000000
45260,1128.731,00000000
45270,1129.107,00000000
45280,1127.798,00000000
45290,1127.945,00000000
45300,1127.642,00000000
45310,1128.632,00000000
45320,1129.102,00000000
45330,1128.250,00000000
45340,1127.079,00000000
45350,1128.053,00000000
45360,1128.978,00000000
45370,1127.972,00000000
45380,1128.759,00000000
45390,1127.699,00000000
45400,1127.542,00000000
45410,1127.070,00000000
45420,1127.484,00000000
45430,1127.729,00000000
45440,1127.889,00000000
45450,1126.482,00000000
45460,1127.821,00000000
45470,1126.526,00000000
45480,1127.943,00000000
45490,1125.840,00000000
45500,1126.298,00000000
45510,1126.009,00000000
45520,1126.997,00000000
45530,1127.598,00000000
45540,1127.770,00000000
45550,1127.967,00000000
45560,1127.410,00000000
45570,1126.936,00000000
45580,1127.398,00000000
45590,1128.109,00000000
45600,1127.021,00000000
45610,1127.126,00000000
45620,1126.464,00000000
45630,1127.636,00000000
45640,1126.920,00000000
45650,1128.077,00000000
45660,1127.077,00000000
45670,1127.452,00000000
45680,1128.498,00000000
45690,1127.648,00000000
45700,1127.114,00000000
45710,1126.475,00000000
45720,1127.202,00000000
45730,1126.414,00000000
45740,1127.983,00000000
45750,1127.236,00000000
45760,1128.415,00000000
45770,1126.900,00000000
45780,1127.705,00000000
45790,1126.722,00000000
45800,1126.978,00000000
45810,1126.681,00000000
45820,1126.950,00000000
45830,1127.485,00000000
45840,1127.723,00000000
45850,1128.362,00000000
45860,1127.011,00000000
45870,1128.236,00000000
45880,1127.543,00000000
45890,1128.436,00000000
45900,1127.371,00000000
45910,1128.739,00000000
45920,1127.744,00000000
45930,1128.434,00000000
45940,1127.828,00000000
45950,1127.707,00000000
45960,1127.145,00000000
45970,1128.478,00000000
45980,1128.388,00000000
45990,1127.919,00000000
46000,1128.958,00000000
46010,1127.865,00000000
46020,1128.306,00000000
46030,1128.144,00000000
46040,1127.819,00000000
46050,1126.969,00000000
46060,1128.278,00000000
46070,1127.044,00000000
46080,1128.262,00000000
46090,1127.423,00000000
46100,1128.210,00000000
46110,1126.422,00000000
46120,1127.620,00000000
46130,1127.594,00000000
46140,1128.079,00000000
46150,1128.454,00000000
46160,1128.073,00000000
46170,1128.198,00000000
46180,1127.330,00000000
46190,1128.540,00000000
46200,1127.514,00000000
46210,1128.113,00000000
46220,1127.743,00000000
46230,1127.645,00000000
46240,1127.112,00000000
46250,1128.584,00000000
46260,1128.243,00000000
46270,1128.182,00000000
46280,1128.622,00000000
46290,1129.200,00000000
46300,1129.252,00000000
46310,1128.572,00000000
46320,1128.408,00000000
46330,1128.128,00000000
46340,1129.099,00000000
46350,1129.082,00000000
46360,1128.517,00000000
46370,1127.240,00000000
46380,1128.480,00000000
46390,1128.305,00000000
46400,1128.269,00000000
46410,1126.916,00000000
46420,1127.695,00000000
46430,1126.581,00000000
46440,1127.147,00000000
46450,1127.076,00000000
46460,1127.103,00000000
46470,1127.768,00000000
46480,1128.059,00000000
46490,1128.700,00000000
46500,1127.240,00000000
46510,1128.438,00000000
46520,1127.105,00000000
46530,1127.302,00000000
46540,1127.325,00000000
46550,1128.367,00000000
46560,1130.278,00000000
46570,1129.843,00000000
46580,1128.234,00000000
46590,1128.770,00000000
46600,1127.440,00000000
46610,1128.511,00000000
46620,1128.696,00000000
46630,1128.235,00000000
46640,1128.745,00000000
46650,1128.116,00000000
46660,1128.660,00000000
46670,1127.668,00000000
46680,1128.196,00000000
46690,1127.397,00000000
46700,1128.151,00000000
46710,1127.375,00000000
46720,1128.654,00000000
46730,1127.268,00000000
46740,1128.727,00000000
46750,1128.079,00000000
46760,1128.699,00000000
46770,1127.692,00000000
46780,1127.939,00000000
46790,1128.125,00000000
46800,1128.283,00000000
46810,1127.875,00000000
46820,1128.259,00000000
46830,1128.466,00000000
46840,1127.596,00000000
46850,1128.299,00000000
46860,1127.456,00000000
46870,1128.651,00000000
46880,1127.905,00000000
46890,1127.896,00000000
46900,1127.481,00000000
46910,1127.692,00000000
46920,1126.356,00000000
46930,1127.490,00000000
46940,1126.748,00000000
46950,1127.087,00000000
46960,1127.720,00000000
46970,1127.638,00000000
46980,1127.522,00000000
46990,1127.328,00000000
47000,1128.478,00000000
47010,1127.592,00000000
47020,1128.721,00000000
47030,1128.462,00000000
47040,1128.799,00000000
47050,1127.303,00000000
47060,1127.964,00000000
47070,1127.046,00000000
47080,1128.134,00000000
47090,1126.800,00000000
47100,1129.475,00000000
47110,1128.463,00000000
47120,1128.404,00000000
47130,1127.954,00000000
47140,1127.234,00000000
47150,1128.429,00000000
47160,1127.521,00000000
47170,1128.269,00000000
47180,1127.818,00000000
47190,1127.329,00000000
47200,1126.604,00000000
47210,1127.640,00000000
47220,1126.690,00000000
47230,1128.318,00000000
47240,1127.757,00000000
47250,1128.173,00000000
47260,1127.372,00000000
47270,1128.102,00000000
47280,1127.428,00000000
47290,1128.155,00000000
47300,1127.683,00000000
47310,1127.653,00000000
47320,1128.363,00000000
47330,1127.486,00000000
47340,1128.384,00000000
47350,1128.142,00000000
47360,1128.776,00000000
47370,1128.000,00000000
47380,1129.243,00000000
47390,1128.231,00000000
47400,1128.715,00000000
47410,1127.250,00000000
47420,1128.609,00000000
47430,1127.366,00000000
47440,1127.364,00000000
47450,1127.619,00000000
47460,1129.380,00000000
47470,1128.720,00000000
47480,1127.943,00000000
47490,1128.775,00000000
47500,1128.210,00000000
47510,1128.356,00000000
47520,1127.278,00000000
47530,1128.192,00000000
47540,1127.523,00000000
47550,1128.600,00000000
47560,1127.465,00000000
47570,1128.413,00000000
47580,1127.305,00000000
47590,1127.470,00000000
47600,1128.122,00000000
47610,1128.058,00000000
47620,1128.336,00000000
47630,1127.539,00000000
47640,1128.050,00000000
47650,1127.778,00000000
47660,1128.778,00000000
47670,1127.935,00000000
47680,1128.400,00000000
47690,1126.432,00000000
47700,1128.031,00000000
47710,1127.629,00000000
47720,1127.788,00000000
47730,1126.609,00000000
47740,1127.840,00000000
47750,1126.864,00000000
47760,1127.560,00000000
47770,1127.114,00000000
47780,1127.766,00000000
47790,1127.905,00000000
47800,1128.372,00000000
47810,1128.300,00000000
47820,1128.911,00000000
47830,1129.110,00000000
47840,1127.859,00000000
47850,1128.194,00000000
47860,1127.056,00000000
47870,1128.556,00000000
47880,1126.722,00000000
47890,1127.901,00000000
47900,1128.328,00000000
47910,1128.580,00000000
47920,1128.753,00000000
47930,1128.221,00000000
47940,1128.475,00000000
47950,1127.283,00000000
47960,1128.873,00000000
47970,1127.329,00000000
47980,1127.849,00000000
47990,1127.456,00000000
48000,1128.039,00000000
48010,1127.560,00000000
48020,1127.925,00000000
48030,1127.755,00000000
48040,1129.012,00000000
48050,1127.552,00000000
48060,1128.979,00000000
48070,1128.697,00000000
48080,1128.020,00000000
48090,1127.694,00000000
48100,1127.227,00000000
48110,1128.343,00000000
48120,1127.456,00000000
48130,1128.223,00000000
48140,1127.605,00000000
48150,1128.121,00000000
48160,1126.555,00000000
48170,1128.877,00000000
48180,1126.665,00000000
48190,1127.259,00000000
48200,1126.495,00000000
48210,1126.938,00000000
48220,1127.045,00000000
48230,1127.014,00000000
48240,1127.742,00000000
48250,1127.210,00000000
48260,1128.279,00000000
48270,1126.976,00000000
48280,1127.886,00000000
48290,1126.583,00000000
48300,1126.702,00000000
48310,1126.633,00000000
48320,1127.223,00000000
48330,1126.950,00000000
48340,1127.207,00000000
48350,1126.227,00000000
48360,1127.793,00000000
48370,1126.702,00000000
48380,1127.931,00000000
48390,1127.209,00000000
48400,1127.928,00000000
48410,1127.702,00000000
48420,1128.042,00000000
48430,1128.115,00000000
48440,1127.344,00000000
48450,1128.046,00000000
48460,1127.367,00000000
48470,1127.914,00000000
48480,1127.560,00000000
48490,1128.282,00000000
48500,1127.763,00000000
48510,1128.148,00000000
48520,1127.458,00000000
48530,1129.035,00000000
48540,1127.527,00000000
48550,1127.866,00000000
48560,1126.779,00000000
48570,1127.661,00000000
48580,1127.790,00000000
48590,1127.548,00000000
48600,1127.990,00000000
48610,1127.291,00000000
48620,1128.552,00000000
48630,1127.823,00000000
48640,1128.725,00000000
48650,1127.760,00000000
48660,1128.298,00000000
48670,1128.052,00000000
48680,1129.450,00000000
48690,1128.209,00000000
48700,1128.501,00000000
48710,1125.905,00000000
48720,1127.830,00000000
48730,1127.481,00000000
48740,1127.978,00000000
48750,1128.865,00000000
48760,1127.452,00000000
48770,1127.825,00000000
48780,1126.690,00000000
48790,1127.021,00000000
48800,1126.486,00000000
48810,1127.740,00000000
48820,1126.633,00000000
48830,1128.202,00000000
48840,1126.772,00000000
48850,1128.136,00000000
48860,1126.386,00000000
48870,1128.308,00000000
48880,1127.969,00000000
48890,1128.767,00000000
48900,1128.688,00000000
48910,1127.581,00000000
48920,1128.265,00000000
48930,1128.218,00000000
48940,1129.527,00000000
48950,1128.383,00000000
48960,1128.999,00000000
48970,1128.388,00000000
48980,1133.216,00000000
48990,1129.374,00000000
49000,1129.460,00000000
49010,1127.680,00000000
49020,1127.990,00000000
49030,1127.744,00000000
49040,1127.833,00000000
49050,1126.842,00000000
49060,1128.387,00000000
49070,1127.960,00000000
49080,1128.105,00000000
49090,1128.384,00000000
49100,1127.455,00000000
49110,1128.015,00000000
49120,1127.327,00000000
49130,1127.580,00000000
49140,1127.238,00000000
49150,1128.295,00000000
49160,1127.917,00000000
49170,1128.660,00000000
49180,1127.869,00000000
49190,1127.905,00000000
49200,1127.326,00000000
49210,1128.290,00000000
49220,1127.170,00000000
49230,1128.266,00000000
49240,1129.097,00000000
49250,1128.469,00000000
49260,1127.291,00000000
49270,1127.712,00000000
49280,1128.306,00000000
49290,1126.885,00000000
49300,1128.089,00000000
49310,1126.881,00000000
49320,1128.246,00000000
49330,1126.698,00000000
49340,1128.271,00000000
49350,1127.016,00000000
49360,1127.517,00000000
49370,1126.749,00000000
49380,1127.964,00000000
49390,1126.665,00000000
49400,1127.088,00000000
49410,1125.896,00000000
49420,1127.373,00000000
49430,1126.555,00000000
49440,1127.792,00000000
49450,1127.978,00000000
49460,1127.858,00000000
49470,1127.170,00000000
49480,1127.477,00000000
49490,1127.303,00000000
49500,1126.245,00000000
49510,1127.267,00000000
49520,1127.159,00000000
49530,1128.115,00000000
49540,1127.002,00000000
49550,1128.295,00000000
49560,1127.618,00000000
49570,1128.036,00000000
49580,1126.945,00000000
49590,1128.046,00000000
49600,1128.068,00000000
49610,1128.337,00000000
49620,1128.301,00000000
49630,1127.724,00000000
49640,1128.542,00000000
49650,1127.382,00000000
49660,1127.815,00000000
49670,1127.158,00000000
49680,1127.179,00000000
49690,1127.043,00000000
49700,1127.513,00000000
49710,1126.438,00000000
49720,1128.179,00000000
49730,1125.960,00000000
49740,1127.588,00000000
49750,1127.485,00000000
49760,1128.071,00000000
49770,1127.433,00000000
49780,1128.076,00000000
49790,1127.042,00000000
49800,1128.341,00000000
49810,1128.244,00000000
49820,1128.124,00000000
49830,1128.376,00000000
49840,1128.455,00000000
49850,1128.073,00000000
49860,1127.492,00000000
49870,1128.706,00000000
49880,1127.344,00000000
49890,1127.809,00000000
49900,1127.111,00000000
49910,1127.924,00000000
49920,1126.853,00000000
49930,1126.970,00000000
49940,1126.348,00000000
49950,1126.594,00000000
49960,1127.027,00000000
49970,1127.031,00000000
49980,1127.763,00000000
49990,1127.371,00000000
50000,1128.439,00000000
50010,1127.868,00000000
50020,1128.211,00000000
50030,1126.687,00000000
50040,1128.039,00000000
50050,1127.432,00000000
50060,1128.501,00000000
50070,1127.455,00000000
50080,1128.480,00000000
50090,1127.050,00000000
50100,1127.944,00000000
50110,1126.295,00000000
50120,1127.178,00000000
50130,1126.688,00000000
50140,1126.748,00000000
50150,1126.876,00000000
50160,1127.169,00000000
50170,1127.265,00000000
50180,1126.905,00000000
50190,1128.378,00000000
50200,1126.984,00000000
50210,1127.566,00000000
50220,1126.743,00000000
50230,1127.384,00000000
50240,1127.060,00000000
50250,1127.760,00000000
50260,1126.701,00000000
50270,1126.777,00000000
50280,1126.149,00000000
50290,1127.527,00000000
50300,1127.688,00000000
50310,1128.510,00000000
50320,1127.903,00000000
50330,1127.730,00000000
50340,1128.506,00000000
50350,1127.495,00000000
50360,1128.186,00000000
50370,1125.953,00000000
50380,1126.688,00000000
50390,1126.488,00000000
50400,1127.519,00000000
50410,1126.032,00000000
50420,1126.901,00000000
50430,1126.504,00000000
50440,1127.380,00000000
50450,1127.310,00000000
50460,1127.487,00000000
50470,1127.382,00000000
50480,1126.637,00000000
50490,1127.394,00000000
50500,1126.656,00000000
50510,1126.994,00000000
50520,1126.704,00000000
50530,1127.371,00000000
50540,1126.724,00000000
50550,1127.577,00000000
50560,1126.508,00000000
50570,1127.447,00000000
50580,1126.993,00000000
50590,1127.489,00000000
50600,1126.273,00000000
50610,1126.524,00000000
50620,1126.707,00000000
50630,1126.287,00000000
50640,1126.341,00000000
50650,1126.071,00000000
50660,1127.235,00000000
50670,1126.981,00000000
50680,1128.011,00000000
50690,1126.881,00000000
50700,1127.604,00000000
50710,1126.481,00000000
50720,1127.340,00000000
50730,1126.496,00000000
50740,1126.835,00000000
50750,1125.746,00000000
50760,1126.499,00000000
50770,1126.108,00000000
50780,1126.078,00000000
50790,1126.589,00000000
50800,1126.328,00000000
50810,1126.894,00000000
50820,1126.461,00000000
50830,1126.823,00000000
50840,1125.863,00000000
50850,1126.574,00000000
50860,1125.961,00000000
50870,1127.288,00000000
50880,1126.222,00000000
50890,1126.538,00000000
50900,1126.697,00000000
50910,1127.334,00000000
50920,1126.460,00000000
50930,1126.961,00000000
50940,1127.698,00000000
50950,1127.504,00000000
50960,1128.096,00000000
50970,1127.167,00000000
50980,1128.101,00000000
50990,1127.462,00000000
51000,1128.060,00000000
51010,1127.316,00000000
51020,1127.778,00000000
51030,1127.086,00000000
51040,1127.249,00000000
51050,1125.879,00000000
51060,1127.800,00000000
51070,1126.161,00000000
51080,1127.358,00000000
51090,1126.844,00000000
51100,1127.039,00000000
51110,1127.577,00000000
51120,1127.600,00000000
51130,1127.718,00000000
51140,1126.498,00000000
51150,1127.632,00000000
51160,1126.506,00000000
51170,1127.683,00000000
51180,1126.949,00000000
51190,1127.842,00000000
51200,1127.098,00000000
51210,1127.672,00000000
51220,1126.686,00000000
51230,1126.985,00000000
51240,1126.617,00000000
51250,1127.802,00000000
51260,1127.176,00000000
51270,1127.322,00000000
51280,1127.254,00000000
51290,1127.040,00000000
51300,1128.136,00000000
51310,1126.897,00000000
51320,1127.430,00000000
51330,1126.730,00000000
51340,1127.811,00000000
51350,1127.073,00000000
51360,1128.269,00000000
51370,1127.553,00000000
51380,1129.189,00000000
51390,1127.269,00000000
51400,1127.459,00000000
51410,1126.159,00000000
51420,1126.996,00000000
51430,1126.703,00000000
51440,1126.956,00000000
51450,1127.185,00000000
51460,1126.589,00000000
51470,1127.132,00000000
51480,1126.910,00000000
51490,1126.791,00000000
51500,1132.433,00000000
51510,1130.032,00000000
51520,1128.400,00000000
51530,1128.008,00000000
51540,1126.716,00000000
51550,1126.589,00000000
51560,1125.599,00000000
51570,1126.235,00000000
51580,1126.564,00000000
51590,1126.240,00000000
51600,1127.171,00000000
51610,1126.144,00000000
51620,1127.546,00000000
51630,1127.113,00000000
51640,1127.812,00000000
51650,1127.588,00000000
51660,1128.614,00000000
51670,1127.228,00000000
51680,1128.124,00000000
51690,1127.949,00000000
51700,1128.930,00000000
51710,1127.832,00000000
51720,1128.356,00000000
51730,1126.845,00000000
51740,1128.135,00000000
51750,1127.677,00000000
51760,1127.660,00000000
51770,1128.199,00000000
51780,1127.576,00000000
51790,1128.095,00000000
51800,1127.122,00000000
51810,1128.245,00000000
51820,1127.290,00000000
51830,1128.375,00000000
51840,1127.909,00000000
51850,1128.124,00000000
51860,1127.875,00000000
51870,1128.908,00000000
51880,1128.180,00000000
51890,1128.703,00000000
51900,1127.462,00000000
51910,1128.195,00000000
51920,1128.466,00000000
51930,1128.515,00000000
51940,1129.200,00000000
51950,1128.489,00000000
51960,1128.546,00000000
51970,1127.846,00000000
51980,1128.929,00000000
51990,1128.369,00000000
52000,1128.767,00000000
52010,1127.136,00000000
52020,1128.798,00000000
52030,1127.936,00000000
52040,1128.541,00000000
52050,1128.319,00000000
52060,1128.825,00000000
52070,1128.272,00000000
52080,1128.771,00000000
52090,1129.865,00000000
52100,1128.326,00000000
52110,1128.680,00000000
52120,1128.662,00000000
52130,1128.743,00000000
52140,1128.224,00000000
52150,1129.306,00000000
52160,1127.869,00000000
52170,1128.219,00000000
52180,1127.548,00000000
52190,1128.813,00000000
52200,1128.503,00000000
52210,1128.865,00000000
52220,1128.747,00000000
52230,1129.054,00000000
52240,1127.793,00000000
52250,1128.516,00000000
52260,1128.944,00000000
52270,1128.620,00000000
52280,1129.607,00000000
52290,1128.742,00000000
52300,1129.645,00000000
52310,1128.490,00000000
52320,1129.894,00000000
52330,1129.026,00000000
52340,1129.297,00000000
52350,1128.607,00000000
52360,1129.352,00000000
52370,1128.156,00000000
52380,1129.235,00000000
52390,1128.034,00000000
52400,1129.150,00000000
52410,1128.500,00000000
52420,1128.810,00000000
52430,1129.078,00000000
52440,1129.344,00000000
52450,1130.927,00000000
52460,1129.347,00000000
52470,1128.970,00000000
52480,1127.689,00000000
52490,1129.049,00000000
52500,1128.672,00000000
52510,1128.806,00000000
52520,1128.081,00000000
52530,1128.859,00000000
52540,1128.017,00000000
52550,1128.970,00000000
52560,1128.315,00000000
52570,1128.532,00000000
52580,1127.520,00000000
52590,1127.893,00000000
52600,1127.892,00000000
52610,1128.279,00000000
52620,1128.278,00000000
52630,1128.416,00000000
52640,1129.262,00000000
52650,1128.165,00000000
52660,1129.069,00000000
52670,1128.174,00000000
52680,1128.829,00000000
52690,1128.400,00000000
52700,1128.754,00000000
52710,1127.910,00000000
52720,1128.996,00000000
52730,1128.393,00000000
52740,1128.980,00000000
52750,1127.824,00000000
52760,1128.614,00000000
52770,1128.042,00000000
52780,1128.261,00000000
52790,1128.704,00000000
52800,1128.683,00000000
52810,1130.848,00000000
52820,1129.355,00000000
52830,1129.509,00000000
52840,1128.849,00000000
52850,1129.048,00000000
52860,1128.876,00000000
52870,1128.976,00000000
52880,1128.340,00000000
52890,1128.588,00000000
52900,1128.356,00000000
52910,1128.628,00000000
52920,1127.668,00000000
52930,1128.096,00000000
52940,1127.654,00000000
52950,1128.214,00000000
52960,1129.311,00000000
52970,1128.760,00000000
52980,1128.635,00000000
52990,1127.612,00000000
53000,1128.946,00000000
53010,1127.900,00000000
53020,1128.676,00000000
53030,1127.915,00000000
53040,1128.712,00000000
53050,1128.159,00000000
53060,1129.594,00000000
53070,1127.834,00000000
53080,1128.817,00000000
53090,1127.300,00000000
53100,1128.572,00000000
53110,1128.238,00000000
53120,1128.378,00000000
53130,1128.771,00000000
53140,1127.441,00000000
53150,1128.131,00000000
53160,1128.891,00000000
53170,1128.697,00000000
53180,1127.156,00000000
53190,1128.059,00000000
53200,1126.708,00000000
53210,1128.024,00000000
53220,1127.210,00000000
53230,1127.939,00000000
53240,1127.296,00000000
53250,1127.576,00000000
53260,1127.109,00000000
53270,1127.449,00000000
53280,1127.135,00000000
53290,1127.233,00000000
53300,1128.591,00000000
53310,1127.141,00000000
53320,1127.828,00000000
53330,1126.612,00000000
53340,1126.804,00000000
53350,1126.429,00000000
53360,1126.986,00000000
53370,1126.938,00000000
53380,1128.018,00000000
53390,1127.210,00000000
53400,1128.418,00000000
53410,1126.802,00000000
53420,1128.568,00000000
53430,1127.581,00000000
53440,1127.611,00000000
53450,1127.585,00000000
53460,1127.660,00000000
53470,1128.321,00000000
53480,1127.636,00000000
53490,1127.965,00000000
53500,1127.380,00000000
53510,1127.913,00000000
53520,1128.618,00000000
53530,1128.490,00000000
53540,1127.605,00000000
53550,1128.306,00000000
53560,1126.926,00000000
53570,1127.567,00000000
53580,1127.325,00000000
53590,1127.803,00000000
53600,1126.968,00000000
53610,1127.980,00000000
53620,1127.513,00000000
53630,1127.429,00000000
53640,1126.719,00000000
53650,1127.225,00000000
53660,1128.081,00000000
53670,1127.242,00000000
53680,1128.035,00000000
53690,1127.450,00000000
53700,1128.901,00000000
53710,1127.591,00000000
53720,1128.365,00000000
53730,1127.246,00000000
53740,1128.151,00000000
53750,1127.019,00000000
53760,1128.137,00000000
53770,1127.384,00000000
53780,1128.519,00000000
53790,1126.951,00000000
53800,1127.683,00000000
53810,1127.762,00000000
53820,1127.201,00000000
53830,1127.695,00000000
53840,1128.032,00000000
53850,1128.604,00000000
53860,1128.137,00000000
53870,1128.911,00000000
53880,1129.012,00000000
53890,1128.286,00000000
53900,1127.232,00000000
53910,1127.698,00000000
53920,1127.766,00000000
53930,1128.874,00000000
53940,1128.034,00000000
53950,1128.386,00000000
53960,1127.223,00000000
53970,1128.291,00000000
53980,1128.300,00000000
53990,1128.401,00000000
54000,1130.119,00000000
54010,1129.691,00000000
54020,1129.266,00000000
54030,1127.795,00000000
54040,1128.102,00000000
54050,1126.914,00000000
54060,1127.968,00000000
54070,1126.322,00000000
54080,1128.047,00000000
54090,1127.365,00000000
54100,1128.232,00000000
54110,1127.504,00000000
54120,1128.105,00000000
54130,1127.137,00000000
54140,1128.219,00000000
54150,1128.057,00000000
54160,1128.237,00000000
54170,1128.765,00000000
54180,1128.395,00000000
54190,1128.886,00000000
54200,1127.709,00000000
54210,1128.110,00000000
54220,1127.293,00000000
54230,1128.976,00000000
54240,1128.309,00000000
54250,1128.879,00000000
54260,1127.876,00000000
54270,1127.848,00000000
54280,1126.728,00000000
54290,1127.816,00000000
54300,1126.694,00000000
54310,1127.615,00000000
54320,1127.768,00000000
54330,1127.863,00000000
54340,1128.597,00000000
54350,1127.815,00000000
54360,1127.820,00000000
54370,1127.654,00000000
54380,1129.490,00000000
54390,1128.135,00000000
54400,1127.979,00000000
54410,1127.278,00000000
54420,1127.980,00000000
54430,1126.974,00000000
54440,1127.655,00000000
54450,1126.717,00000000
54460,1127.224,00000000
54470,1126.032,00000000
54480,1127.699,00000000
54490,1127.555,00000000
54500,1127.412,00000000
54510,1128.149,00000000
54520,1127.144,00000000
54530,1128.688,00000000
54540,1128.449,00000000
54550,1129.052,00000000
54560,1127.635,00000000
54570,1128.943,00000000
54580,1128.073,00000000
54590,1129.786,00000000
54600,1127.925,00000000
54610,1128.344,00000000
54620,1127.536,00000000
54630,1127.594,00000000
54640,1126.142,00000000
54650,1128.029,00000000
54660,1127.203,00000000
54670,1127.845,00000000
54680,1128.510,00000000
54690,1128.064,00000000
54700,1128.631,00000000
54710,1126.971,00000000
54720,1128.010,00000000
54730,1127.197,00000000
54740,1128.072,00000000
54750,1127.676,00000000
54760,1129.146,00000000
54770,1127.827,00000000
54780,1128.330,00000000
54790,1127.005,00000000
54800,1128.145,00000000
54810,1127.365,00000000
54820,1127.565,00000000
54830,1127.137,00000000
54840,1127.278,00000000
54850,1127.804,00000000
54860,1126.973,00000000
54870,1128.272,00000000
54880,1127.713,00000000
54890,1127.921,00000000
54900,1126.981,00000000
54910,1127.594,00000000
54920,1127.192,00000000
54930,1127.681,00000000
54940,1127.044,00000000
54950,1128.641,00000000
54960,1126.929,00000000
54970,1127.533,00000000
54980,1126.483,00000000
54990,1127.710,00000000
55000,1127.422,00000000
55010,1127.919,00000000
55020,1127.452,00000000
55030,1127.464,00000000
55040,1127.741,00000000
55050,1127.094,00000000
55060,1127.479,00000000
55070,1126.730,00000000
55080,1127.270,00000000
55090,1126.042,00000000
55100,1127.014,00000000
55110,1126.025,00000000
55120,1127.455,00000000
55130,1126.591,00000000
55140,1126.971,00000000
55150,1126.670,00000000
55160,1127.248,00000000
55170,1126.528,00000000
55180,1127.173,00000000
55190,1127.251,00000000
55200,1126.527,00000000
55210,1127.843,00000000
55220,1127.321,00000000
55230,1127.987,00000000
55240,1127.780,00000000
55250,1128.013,00000000
55260,1126.911,00000000
55270,1127.459,00000000
55280,1126.923,00000000
55290,1127.923,00000000
55300,1129.155,00000000
55310,1128.628,00000000
55320,1127.002,00000000
55330,1127.349,00000000
55340,1127.014,00000000
55350,1127.928,00000000
55360,1128.083,00000000
55370,1127.889,00000000
55380,1128.001,00000000
55390,1127.208,00000000
55400,1127.966,00000000
55410,1127.196,00000000
55420,1127.024,00000000
55430,1126.893,00000000
55440,1127.504,00000000
55450,1126.423,00000000
55460,1126.979,00000000
55470,1125.606,00000000
55480,1126.784,00000000
55490,1126.731,00000000
55500,1127.804,00000000
55510,1126.682,00000000
55520,1127.560,00000000
55530,1126.945,00000000
55540,1126.644,00000000
55550,1126.855,00000000
55560,1126.809,00000000
55570,1127.435,00000000
55580,1127.418,00000000
55590,1128.526,00000000
55600,1127.982,00000000
55610,1129.311,00000000
55620,1127.744,00000000
55630,1129.055,00000000
55640,1127.218,00000000
55650,1127.729,00000000
55660,1128.204,00000000
55670,1129.073,00000000
55680,1127.587,00000000
55690,1128.156,00000000
55700,1127.595,00000000
55710,1127.238,00000000
55720,1128.495,00000000
55730,1128.118,00000000
55740,1129.240,00000000
55750,1127.947,00000000
55760,1128.745,00000000
55770,1127.706,00000000
55780,1128.161,00000000
55790,1127.297,00000000
55800,1128.045,00000000
55810,1127.312,00000000
55820,1128.070,00000000
55830,1127.215,00000000
55840,1127.665,00000000
55850,1126.920,00000000
55860,1127.934,00000000
55870,1128.347,00000000
55880,1128.387,00000000
55890,1128.292,00000000
55900,1128.082,00000000
55910,1128.498,00000000
55920,1126.587,00000000
55930,1126.447,00000000
55940,1125.693,00000000
55950,1127.112,00000000
55960,1125.590,00000000
55970,1126.522,00000000
55980,1125.720,00000000
55990,1126.445,00000000
56000,1126.381,00000000
56010,1127.364,00000000
56020,1127.682,00000000
56030,1127.524,00000000
56040,1126.720,00000000
56050,1127.054,00000000
56060,1127.272,00000000
56070,1128.113,00000000
56080,1128.394,00000000
56090,1127.115,00000000
56100,1127.486,00000000
56110,1127.035,00000000
56120,1128.064,00000000
56130,1127.276,00000000
56140,1127.440,00000000
56150,1126.627,00000000
56160,1127.541,00000000
56170,1127.019,00000000
56180,1128.079,00000000
56190,1126.826,00000000
56200,1127.266,00000000
56210,1126.860,00000000
56220,1127.727,00000000
56230,1127.175,00000000
56240,1126.664,00000000
56250,1127.676,00000000
56260,1127.062,00000000
56270,1127.115,00000000
56280,1126.920,00000000
56290,1127.241,00000000
56300,1126.595,00000000
56310,1127.033,00000000
56320,1125.913,00000000
56330,1126.928,00000000
56340,1126.505,00000000
56350,1127.233,00000000
56360,1126.643,00000000
56370,1129.806,00000000
56380,1127.691,00000000
56390,1127.924,00000000
56400,1127.475,00000000
56410,1127.242,00000000
56420,1127.426,00000000
56430,1126.640,00000000
56440,1127.784,00000000
56450,1126.458,00000000
56460,1127.470,00000000
56470,1127.575,00000000
56480,1127.546,00000000
56490,1126.995,00000000
56500,1127.706,00000000
56510,1126.962,00000000
56520,1127.707,00000000
56530,1127.145,00000000
56540,1130.965,00000000
56550,1128.726,00000000
56560,1128.292,00000000
56570,1127.942,00000000
56580,1127.337,00000000
56590,1127.552,00000000
56600,1126.900,00000000
56610,1127.749,00000000
56620,1127.123,00000000
56630,1127.853,00000000
56640,1126.530,00000000
56650,1126.942,00000000
56660,1126.122,00000000
56670,1125.777,00000000
56680,1125.207,00000000
56690,1127.082,00000000
56700,1126.362,00000000
56710,1127.122,00000000
56720,1126.858,00000000
56730,1127.908,00000000
56740,1127.488,00000000
56750,1127.133,00000000
56760,1127.163,00000000
56770,1127.136,00000000
56780,1127.791,00000000
56790,1127.812,00000000
56800,1128.720,00000000
56810,1126.699,00000000
56820,1127.964,00000000
56830,1127.616,00000000
56840,1128.397,00000000
56850,1128.142,00000000
56860,1128.927,00000000
56870,1127.492,00000000
56880,1127.562,00000000
56890,1127.492,00000000
56900,1128.482,00000000
56910,1127.583,00000000
56920,1127.774,00000000
56930,1127.974,00000000
56940,1127.664,00000000
56950,1128.214,00000000
56960,1128.363,00000000
56970,1128.010,00000000
56980,1127.457,00000000
56990,1127.716,00000000
57000,1127.254,00000000
57010,1128.221,00000000
57020,1127.032,00000000
57030,1127.233,00000000
57040,1126.188,00000000
57050,1127.159,00000000
57060,1126.256,00000000
57070,1127.394,00000000
57080,1126.453,00000000
57090,1128.749,00000000
57100,1127.375,00000000
57110,1127.483,00000000
57120,1127.218,00000000
57130,1128.029,00000000
57140,1128.319,00000000
57150,1127.440,00000000
57160,1127.952,00000000
57170,1127.642,00000000
57180,1128.388,00000000
57190,1127.801,00000000
57200,1128.686,00000000
57210,1126.779,00000000
57220,1127.971,00000000
57230,1126.943,00000000
57240,1127.471,00000000
57250,1126.561,00000000
57260,1126.719,00000000
57270,1126.846,00000000
57280,1127.338,00000000
57290,1126.800,00000000
57300,1127.180,00000000
57310,1126.052,00000000
57320,1126.109,00000000
57330,1127.269,00000000
57340,1126.717,00000000
57350,1127.179,00000000
57360,1126.910,00000000
57370,1128.266,00000000
57380,1127.369,00000000
57390,1127.745,00000000
57400,1127.292,00000000
57410,1128.050,00000000
57420,1127.310,00000000
57430,1128.482,00000000
57440,1128.614,00000000
57450,1128.019,00000000
57460,1127.076,00000000
57470,1126.860,00000000
57480,1126.934,00000000
57490,1127.239,00000000
57500,1127.682,00000000
57510,1127.223,00000000
57520,1127.690,00000000
57530,1127.066,00000000
57540,1127.709,00000000
57550,1126.929,00000000
57560,1127.955,00000000
57570,1126.882,00000000
57580,1127.717,00000000
57590,1126.957,00000000
57600,1127.014,00000000
57610,1126.045,00000000
57620,1126.769,00000000
57630,1125.777,00000000
57640,1126.605,00000000
57650,1126.089,00000000
57660,1127.175,00000000
57670,1127.387,00000000
57680,1127.231,00000000
57690,1128.368,00000000
57700,1127.720,00000000
57710,1127.985,00000000
57720,1126.925,00000000
57730,1128.091,00000000
57740,1127.877,00000000
57750,1128.367,00000000
57760,1127.310,00000000
57770,1128.098,00000000
57780,1127.577,00000000
57790,1128.145,00000000
57800,1128.105,00000000
57810,1127.834,00000000
57820,1127.779,00000000
57830,1127.978,00000000
57840,1127.687,00000000
57850,1127.466,00000000
57860,1127.795,00000000
57870,1127.595,00000000
57880,1127.687,00000000
57890,1126.415,00000000
57900,1127.966,00000000
57910,1127.365,00000000
57920,1129.439,00000000
57930,1127.829,00000000
57940,1128.431,00000000
57950,1127.400,00000000
57960,1128.305,00000000
57970,1128.182,00000000
57980,1128.046,00000000
57990,1126.890,00000000
58000,1128.052,00000000
58010,1128.095,00000000
58020,1127.550,00000000
58030,1127.794,00000000
58040,1127.881,00000000
58050,1128.982,00000000
58060,1128.119,00000000
58070,1128.678,00000000
58080,1127.847,00000000
58090,1128.085,00000000
58100,1127.407,00000000
58110,1128.242,00000000
58120,1127.153,00000000
58130,1128.211,00000000
58140,1126.798,00000000
58150,1127.895,00000000
58160,1128.464,00000000
58170,1129.172,00000000
58180,1128.647,00000000
58190,1128.114,00000000
58200,1128.832,00000000
58210,1127.283,00000000
58220,1128.442,00000000
58230,1126.783,00000000
58240,1127.974,00000000
58250,1127.688,00000000
58260,1128.303,00000000
58270,1127.970,00000000
58280,1128.390,00000000
58290,1127.274,00000000
58300,1128.087,00000000
58310,1127.497,00000000
58320,1128.307,00000000
58330,1127.836,00000000
58340,1128.214,00000000
58350,1127.672,00000000
58360,1128.019,00000000
58370,1127.760,00000000
58380,1126.931,00000000
58390,1129.098,00000000
58400,1128.171,00000000
58410,1129.216,00000000
58420,1127.760,00000000
58430,1128.810,00000000
58440,1127.801,00000000
58450,1128.002,00000000
58460,1127.472,00000000
58470,1128.218,00000000
58480,1127.362,00000000
58490,1128.137,00000000
58500,1127.598,00000000
58510,1129.264,00000000
58520,1127.880,00000000
58530,1127.796,00000000
58540,1128.117,00000000
58550,1127.862,00000000
58560,1128.279,00000000
58570,1127.739,00000000
58580,1127.548,00000000
58590,1126.313,00000000
58600,1127.203,00000000
58610,1126.821,00000000
58620,1127.568,00000000
58630,1126.768,00000000
58640,1127.209,00000000
58650,1125.775,00000000
58660,1127.370,00000000
58670,1126.605,00000000
58680,1127.306,00000000
58690,1127.230,00000000
58700,1127.969,00000000
58710,1127.987,00000000
58720,1127.499,00000000
58730,1127.857,00000000
58740,1127.361,00000000
58750,1128.207,00000000
58760,1126.581,00000000
58770,1127.524,00000000
58780,1127.067,00000000
58790,1127.858,00000000
58800,1127.211,00000000
58810,1127.663,00000000
58820,1126.409,00000000
58830,1127.663,00000000
58840,1127.158,00000000
58850,1127.583,00000000
58860,1127.106,00000000
58870,1128.319,00000000
58880,1128.305,00000000
58890,1127.416,00000000
58900,1126.821,00000000
58910,1126.182,00000000
58920,1126.838,00000000
58930,1125.976,00000000
58940,1127.459,00000000
58950,1125.671,00000000
58960,1126.855,00000000
58970,1126.422,00000000
58980,1128.077,00000000
58990,1128.034,00000000
59000,1127.496,00000000
59010,1126.378,00000000
59020,1127.714,00000000
59030,1126.623,00000000
59040,1127.157,00000000
59050,1127.783,00000000
59060,1127.045,00000000
59070,1127.708,00000000
59080,1132.371,00000000
59090,1130.191,00000000
59100,1128.119,00000000
59110,1128.294,00000000
59120,1126.755,00000000
59130,1127.491,00000000
59140,1126.160,00000000
59150,1126.322,00000000
59160,1126.775,00000000
59170,1127.906,00000000
59180,1127.022,00000000
59190,1128.030,00000000
59200,1127.305,00000000
59210,1127.532,00000000
59220,1127.872,00000000
59230,1128.233,00000000
59240,1128.545,00000000
59250,1127.285,00000000
59260,1128.095,00000000
59270,1127.676,00000000
59280,1128.079,00000000
59290,1127.105,00000000
59300,1128.068,00000000
59310,1128.235,00000000
59320,1128.442,00000000
59330,1127.988,00000000
59340,1128.381,00000000
59350,1128.010,00000000
59360,1129.031,00000000
59370,1128.297,00000000
59380,1127.974,00000000
59390,1128.557,00000000
59400,1127.794,00000000
59410,1127.917,00000000
59420,1126.768,00000000
59430,1127.087,00000000
59440,1126.316,00000000
59450,1127.276,00000000
59460,1126.506,00000000
59470,1126.580,00000000
59480,1125.951,00000000
59490,1127.415,00000000
59500,1126.929,00000000
59510,1127.583,00000000
59520,1127.435,00000000
59530,1127.922,00000000
59540,1128.370,00000000
59550,1128.545,00000000
59560,1128.324,00000000
59570,1128.037,00000000
59580,1129.831,00000000
59590,1128.415,00000000
59600,1128.760,00000000
59610,1127.893,00000000
59620,1128.416,00000000
59630,1128.263,00000000
59640,1128.282,00000000
59650,1128.120,00000000
59660,1128.416,00000000
59670,1127.288,00000000
59680,1127.782,00000000
59690,1126.631,00000000
59700,1127.432,00000000
59710,1127.544,00000000
59720,1127.365,00000000
59730,1128.176,00000000
59740,1127.723,00000000
59750,1127.324,00000000
59760,1127.034,00000000
59770,1128.072,00000000
59780,1127.669,00000000
59790,1128.221,00000000
59800,1127.222,00000000
59810,1128.142,00000000
59820,1127.440,00000000
59830,1129.175,00000000
59840,1127.856,00000000
59850,1128.601,00000000
59860,1127.125,00000000
59870,1127.833,00000000
59880,1128.184,00000000
59890,1128.457,00000000
59900,1129.716,00000000
59910,1127.866,00000000
59920,1128.504,00000000
59930,1126.967,00000000
59940,1128.297,00000000
59950,1126.937,00000000
59960,1128.184,00000000
59970,1127.811,00000000
59980,1128.851,00000000
59990,1127.917,00000000
60000,1128.332,00000000
60010,1126.830,00000000
60020,1128.207,00000000
60030,1127.927,00000000
60040,1128.176,00000000
60050,1128.535,00000000
60060,1128.453,00000000
60070,1129.409,00000000
60080,1128.520,00000000
60090,1128.759,00000000
60100,1127.883,00000000
60110,1128.658,00000000
60120,1127.746,00000000
60130,1128.503,00000000
60140,1127.907,00000000
60150,1128.530,00000000
60160,1127.443,00000000
60170,1128.188,00000000
60180,1128.111,00000000
60190,1129.053,00000000
60200,1128.461,00000000
60210,1129.051,00000000
60220,1128.477,00000000
60230,1128.353,00000000
60240,1128.240,00000000
60250,1127.581,00000000
60260,1127.245,00000000
60270,1127.055,00000000
60280,1127.578,00000000
60290,1126.875,00000000
60300,1128.284,00000000
60310,1127.089,00000000
60320,1128.388,00000000
60330,1127.161,00000000
60340,1127.732,00000000
60350,1127.151,00000000
60360,1127.604,00000000
60370,1127.296,00000000
60380,1127.890,00000000
60390,1126.630,00000000
60400,1127.849,00000000
60410,1127.008,00000000
60420,1127.278,00000000
60430,1128.016,00000000
60440,1127.491,00000000
60450,1128.118,00000000
60460,1127.540,00000000
60470,1128.653,00000000
60480,1127.607,00000000
60490,1128.517,00000000
60500,1128.158,00000000
60510,1127.962,00000000
60520,1127.207,00000000
60530,1127.083,00000000
60540,1126.570,00000000
60550,1128.342,00000000
60560,1127.596,00000000
60570,1128.487,00000000
60580,1127.794,00000000
60590,1128.305,00000000
60600,1127.232,00000000
60610,1127.851,00000000
60620,1127.284,00000000
60630,1127.883,00000000
60640,1127.835,00000000
60650,1129.064,00000000
60660,1128.485,00000000
60670,1127.277,00000000
60680,1128.491,00000000
60690,1128.133,00000000
60700,1128.082,00000000
60710,1126.839,00000000
60720,1127.788,00000000
60730,1126.932,00000000
60740,1127.850,00000000
60750,1126.719,00000000
60760,1127.131,00000000
60770,1126.841,00000000
60780,1127.540,00000000
60790,1127.244,00000000
60800,1127.414,00000000
60810,1127.144,00000000
60820,1127.571,00000000
60830,1128.126,00000000
60840,1127.678,00000000
60850,1127.713,00000000
60860,1127.623,00000000
60870,1128.055,00000000
60880,1126.904,00000000
60890,1127.256,00000000
60900,1127.029,00000000
60910,1127.496,00000000
60920,1126.771,00000000
60930,1127.664,00000000
60940,1126.607,00000000
60950,1127.668,00000000
60960,1126.923,00000000
60970,1127.799,00000000
60980,1127.513,00000000
60990,1128.317,00000000
61000,1128.119,00000000
61010,1129.331,00000000
61020,1129.601,00000000
61030,1128.255,00000000
61040,1128.429,00000000
61050,1127.513,00000000
61060,1128.040,00000000
61070,1127.945,00000000
61080,1128.093,00000000
61090,1127.530,00000000
61100,1127.966,00000000
61110,1127.118,00000000
61120,1128.509,00000000
61130,1127.136,00000000
61140,1128.181,00000000
61150,1127.199,00000000
61160,1127.680,00000000
61170,1128.380,00000000
61180,1127.501,00000000
61190,1128.105,00000000
61200,1126.785,00000000
61210,1127.107,00000000
61220,1126.172,00000000
61230,1127.425,00000000
61240,1126.337,00000000
61250,1127.904,00000000
61260,1127.404,00000000
61270,1128.143,00000000
61280,1127.329,00000000
61290,1128.196,00000000
61300,1127.517,00000000
61310,1128.458,00000000
61320,1127.581,00000000
61330,1128.452,00000000
61340,1128.688,00000000
61350,1128.331,00000000
61360,1129.691,00000000
61370,1128.705,00000000
61380,1128.315,00000000
61390,1128.064,00000000
61400,1128.631,00000000
61410,1127.846,00000000
61420,1128.162,00000000
61430,1127.450,00000000
61440,1128.276,00000000
61450,1127.224,00000000
61460,1128.030,00000000
61470,1127.459,00000000
61480,1127.468,00000000
61490,1131.509,00000000
61500,1129.598,00000000
61510,1126.703,00000000
61520,1127.702,00000000
61530,1127.768,00000000
61540,1127.428,00000000
61550,1128.038,00000000
61560,1126.739,00000000
61570,1126.998,00000000
61580,1126.966,00000000
61590,1128.232,00000000
61600,1127.737,00000000
61610,1127.810,00000000
61620,1127.050,00000000
61630,1128.030,00000000
61640,1126.624,00000000
61650,1128.118,00000000
61660,1127.085,00000000
61670,1127.262,00000000
61680,1126.109,00000000
61690,1126.486,00000000
61700,1126.201,00000000
61710,1126.808,00000000
61720,1128.302,00000000
61730,1127.292,00000000
61740,1127.649,00000000
61750,1126.454,00000000
61760,1126.624,00000000
61770,1126.250,00000000
61780,1127.233,00000000
61790,1126.428,00000000
61800,1126.703,00000000
61810,1125.249,00000000
61820,1126.722,00000000
61830,1126.137,00000000
61840,1126.655,00000000
61850,1126.876,00000000
61860,1127.093,00000000
61870,1126.827,00000000
61880,1127.481,00000000
61890,1127.109,00000000
61900,1127.693,00000000
61910,1127.659,00000000
61920,1240.942,00000000
61930,1748.432,00000000
61940,1918.002,00000000
61950,1979.965,00000000
61960,2003.681,00000000
61970,2013.786,00000000
61980,1999.780,00000000
61990,1988.107,00000000
62000,1983.819,00000000
62010,1982.304,00000000
62020,1981.083,00000000
62030,1981.011,00000000
62040,1980.819,00000000
62050,1983.066,00000000
62060,1984.000,00000000
62070,1985.063,00000000
62080,1986.887,00000000
62090,1987.643,00000000
62100,1988.074,00000000
62110,1996.739,00000000
62120,2000.313,00000000
62130,2001.895,00000000
62140,2000.707,00000000
62150,1999.298,00000000
62160,1999.136,00000000
62170,2000.057,00000000
62180,1999.160,00000000
62190,2000.075,00000000
62200,1998.968,00000000
62210,1993.638,00000000
62220,1991.192,00000000
62230,1991.545,00000000
62240,1991.811,00000000
62250,1992.173,00000000
62260,1992.450,00000000
62270,1991.674,00000000
62280,1992.423,00000000
62290,5453.216,00000000
62300,7935.916,00000000
62310,8727.778,00000000
62320,9007.118,00000000
62330,9104.782,00000000
62340,9135.910,00000000
62350,9674.834,00000000
62360,9884.937,00000000
62370,9929.445,00000000
62380,10091.507,00000000
62390,9949.113,00000000
62400,9970.316,00000000
62410,9831.606,00000000
62420,10278.009,00000000
62430,10186.513,00000000
62440,10316.572,00000000
62450,10299.505,00000000
62460,9940.461,00000000
62470,10292.013,00000000
62480,10692.621,00000000
62490,10427.998,00000000
62500,10548.194,00000000
62510,10637.387,00000000
62520,10392.722,00000000
62530,10731.337,00000000
62540,11029.859,00000000
62550,10685.931,00000000
62560,10715.264,00000000
62570,10482.774,00000000
62580,9662.748,00000000
62590,9918.261,00000000
62600,10343.676,00000000
62610,10592.806,00000000
62620,10496.221,00000000
62630,9965.400,00000000
62640,10286.978,00000000
62650,10411.598,00000000
62660,10152.188,00000000
62670,10385.193,00000000
62680,10552.638,00000000
62690,10445.057,00000000
62700,10686.678,00000000
62710,10594.779,00000000
62720,10457.947,00000000
62730,10330.612,00000000
62740,10497.070,00000000
62750,10641.460,00000000
62760,10560.013,00000000
62770,10472.164,00000000
62780,10434.076,00000000
62790,10402.319,00000000
62800,10408.438,00000000
62810,10364.601,00000000
62820,10502.525,00000000
62830,10547.979,00000000
62840,10561.656,00000000
62850,10488.995,00000000
62860,10695.904,00000000
62870,10767.587,00000000
62880,10792.915,00000000
62890,10785.115,00000000
62900,10790.068,00000000
62910,10611.996,00000000
62920,10591.471,00000000
62930,10579.306,00000000
62940,10583.366,00000000
62950,10584.123,00000000
62960,10668.852,00000000
62970,10691.931,00000000
62980,10698.969,00000000
62990,10702.064,00000000
63000,10538.352,00000000
63010,10572.269,00000000
63020,10780.814,00000000
63030,10852.287,00000000
63040,10878.575,00000000
63050,10881.713,00000000
63060,10887.833,00000000
63070,10891.823,00000000
63080,10623.334,00000000
63090,10418.034,00000000
63100,10535.552,00000000
63110,10566.170,00000000
63120,10586.229,00000000
63130,10581.771,00000000
63140,10558.662,00000000
63150,10526.040,00000000
63160,10609.845,00000000
63170,10610.074,00000000
63180,10631.929,00000000
63190,10590.975,00000000
63200,10571.663,00000000
63210,10579.359,00000000
63220,10623.521,00000000
63230,10597.151,00000000
63240,10590.375,00000000
63250,10609.163,00000000
63260,10612.562,00000000
63270,10602.680,00000000
63280,10589.974,00000000
63290,10597.534,00000000
63300,10202.520,00000000
63310,10586.055,00000000
63320,10771.726,00000000
63330,10846.139,00000000
63340,10874.845,00000000
63350,10884.467,00000000
63360,10903.355,00000000
63370,10891.340,00000000
63380,10438.039,00000000
63390,10861.735,00000000
63400,10976.905,00000000
63410,11025.465,00000000
63420,11058.493,00000000
63430,11050.831,00000000
63440,11097.368,00000000
63450,11075.745,00000000
63460,11102.969,00000000
63470,11075.096,00000000
63480,11090.766,00000000
63490,11093.731,00000000
63500,11084.013,00000000
63510,11061.217,00000000
63520,11105.801,00000000
63530,11098.883,00000000
63540,11036.897,00000000
63550,11053.076,00000000
63560,11112.005,00000000
63570,11087.552,00000000
63580,11081.357,00000000
63590,10803.277,00000000
63600,10317.858,00000000
63610,10365.089,00000000
63620,10366.448,00000000
63630,10206.563,00000000
63640,9596.216,00000000
63650,9280.429,00000000
63660,9210.444,00000000
63670,9168.173,00000000
63680,9127.871,00000000
63690,9112.805,00000000
63700,9107.914,00000000
63710,9168.999,00000000
63720,9232.160,00000000
63730,9258.136,00000000
63740,9268.555,00000000
63750,9280.790,00000000
63760,9296.128,00000000
63770,9292.422,00000000
63780,9292.245,00000000
63790,9290.275,00000000
63800,9428.304,00000000
63810,9267.979,00000000
63820,5037.380,00000000
63830,2561.803,00000000
63840,1649.661,00000000
63850,1320.952,00000000
63860,1198.938,00000000
63870,1153.799,00000000
63880,1137.143,00000000
63890,1130.927,00000000
63900,1127.757,00000000
63910,1127.489,00000000
63920,1126.712,00000000
63930,1127.204,00000000
63940,1126.265,00000000
63950,1127.209,00000000
63960,1126.300,00000000
63970,1126.779,00000000
63980,1127.925,00000000
63990,1127.163,00000000
64000,1127.601,00000000
64010,1127.407,00000000
64020,1128.245,00000000
64030,1133.021,00000000
64040,1129.262,00000000
64050,1128.066,00000000
64060,1127.582,00000000
64070,1127.926,00000000
64080,1126.090,00000000
64090,1127.518,00000000
64100,1127.003,00000000
64110,1127.461,00000000
64120,1126.916,00000000
64130,1127.826,00000000
64140,1126.712,00000000
64150,1127.013,00000000
64160,1127.887,00000000
64170,1126.620,00000000
64180,1127.675,00000000
64190,1126.495,00000000
64200,1129.163,00000000
64210,1126.374,00000000
64220,1127.766,00000000
64230,1126.988,00000000
64240,1127.426,00000000
64250,1127.841,00000000
64260,1127.017,00000000
64270,1127.340,00000000
64280,1126.979,00000000
64290,1127.642,00000000
64300,1126.554,00000000
64310,1127.094,00000000
64320,1126.903,00000000
64330,1126.982,00000000
64340,1127.892,00000000
64350,1126.712,00000000
64360,1127.838,00000000
64370,1127.197,00000000
64380,1128.208,00000000
64390,1127.034,00000000
64400,1128.256,00000000
64410,1127.442,00000000
64420,1127.068,00000000
64430,1127.592,00000000
64440,1126.703,00000000
64450,1127.941,00000000
64460,1127.750,00000000
64470,1128.718,00000000
64480,1127.490,00000000
64490,1128.232,00000000
64500,1126.244,00000000
64510,1127.582,00000000
64520,1127.527,00000000
64530,1127.552,00000000
64540,1127.916,00000000
64550,1128.307,00000000
64560,1130.360,00000000
64570,1128.946,00000000
64580,1129.364,00000000
64590,1129.072,00000000
64600,1129.358,00000000
64610,1128.609,00000000
64620,1127.859,00000000
64630,1128.163,00000000
64640,1128.330,00000000
64650,1129.269,00000000
64660,1128.103,00000000
64670,1129.124,00000000
64680,1128.036,00000000
64690,1127.803,00000000
64700,1126.581,00000000
64710,1126.812,00000000
64720,1127.567,00000000
64730,1127.835,00000000
64740,1128.475,00000000
64750,1127.632,00000000
64760,1128.301,00000000
64770,1126.976,00000000
64780,1128.188,00000000
64790,1126.715,00000000
64800,1127.633,00000000
64810,1127.671,00000000
64820,1126.927,00000000
64830,1127.317,00000000
64840,1127.003,00000000
64850,1127.969,00000000
64860,1126.675,00000000
64870,1127.711,00000000
64880,1127.166,00000000
64890,1127.929,00000000
64900,1126.833,00000000
64910,1127.255,00000000
64920,1127.791,00000000
64930,1127.388,00000000
64940,1128.223,00000000
64950,1126.973,00000000
64960,1128.121,00000000
64970,1127.098,00000000
64980,1127.166,00000000
64990,1125.849,00000000
65000,1126.115,00000000
65010,1126.376,00000000
65020,1126.691,00000000
65030,1127.802,00000000
65040,1127.136,00000000
65050,1128.738,00000000
65060,1126.789,00000000
65070,1127.585,00000000
65080,1126.508,00000000
65090,1127.980,00000000
65100,1126.860,00000000
65110,1128.195,00000000
65120,1127.324,00000000
65130,1127.682,00000000
65140,1128.008,00000000
65150,1128.057,00000000
65160,1128.019,00000000
65170,1127.194,00000000
65180,1128.091,00000000
65190,1126.993,00000000
65200,1127.301,00000000
65210,1127.531,00000000
65220,1127.429,00000000
65230,1128.568,00000000
65240,1127.638,00000000
65250,1127.924,00000000
65260,1126.394,00000000
65270,1128.977,00000000
65280,1127.683,00000000
65290,1127.700,00000000
65300,1126.026,00000000
65310,1127.323,00000000
65320,1127.376,00000000
65330,1127.053,00000000
65340,1128.205,00000000
65350,1127.400,00000000
65360,1128.241,00000000
65370,1127.185,00000000
65380,1128.089,00000000
65390,1127.507,00000000
65400,1128.232,00000000
65410,1127.379,00000000
65420,1127.625,00000000
65430,1127.822,00000000
65440,1127.402,00000000
65450,1127.906,00000000
65460,1127.003,00000000
65470,1127.684,00000000
65480,1126.799,00000000
65490,1128.549,00000000
65500,1127.507,00000000
65510,1128.469,00000000
65520,1127.295,00000000
65530,1127.318,00000000
65540,1128.396,00000000
65550,1128.356,00000000
65560,1128.971,00000000
65570,1127.680,00000000
65580,1127.918,00000000
65590,1127.404,00000000
65600,1127.996,00000000
65610,1127.650,00000000
65620,1128.069,00000000
65630,1128.737,00000000
65640,1128.246,00000000
65650,1128.112,00000000
65660,1127.451,00000000
65670,1128.085,00000000
65680,1127.064,00000000
65690,1128.690,00000000
65700,1127.074,00000000
65710,1128.220,00000000
65720,1126.843,00000000
65730,1128.535,00000000
65740,1127.811,00000000
65750,1128.597,00000000
65760,1128.877,00000000
65770,1128.349,00000000
65780,1128.178,00000000
65790,1128.124,00000000
65800,1128.803,00000000
65810,1127.252,00000000
65820,1128.280,00000000
65830,1128.002,00000000
65840,1128.213,00000000
65850,1127.675,00000000
65860,1127.722,00000000
65870,1128.037,00000000
65880,1126.926,00000000
65890,1127.217,00000000
65900,1127.012,00000000
65910,1127.938,00000000
65920,1127.279,00000000
65930,1128.777,00000000
65940,1127.704,00000000
65950,1127.962,00000000
65960,1127.258,00000000
65970,1127.973,00000000
65980,1127.561,00000000
65990,1127.744,00000000
66000,1128.571,00000000
66010,1127.517,00000000
66020,1128.211,00000000
66030,1127.695,00000000
66040,1128.365,00000000
66050,1127.298,00000000
66060,1128.005,00000000
66070,1127.154,00000000
66080,1127.508,00000000
66090,1127.549,00000000
66100,1127.286,00000000
66110,1127.753,00000000
66120,1126.601,00000000
66130,1127.997,00000000
66140,1127.070,00000000
66150,1128.624,00000000
66160,1127.950,00000000
66170,1128.195,00000000
66180,1126.879,00000000
66190,1127.922,00000000
66200,1127.686,00000000
66210,1128.016,00000000
66220,1128.299,00000000
66230,1128.153,00000000
66240,1128.165,00000000
66250,1127.589,00000000
66260,1128.459,00000000
66270,1126.849,00000000
66280,1127.480,00000000
66290,1126.678,00000000
66300,1128.268,00000000
66310,1126.975,00000000
66320,1127.592,00000000
66330,1127.760,00000000
66340,1129.588,00000000
66350,1128.584,00000000
66360,1127.479,00000000
66370,1128.316,00000000
66380,1127.143,00000000
66390,1128.180,00000000
66400,1127.349,00000000
66410,1128.226,00000000
66420,1126.768,00000000
66430,1127.956,00000000
66440,1129.812,00000000
66450,1128.481,00000000
66460,1128.028,00000000
66470,1128.573,00000000
66480,1128.113,00000000
66490,1127.535,00000000
66500,1127.618,00000000
66510,1127.842,00000000
66520,1128.532,00000000
66530,1127.693,00000000
66540,1128.409,00000000
66550,1127.005,00000000
66560,1127.451,00000000
66570,1126.606,00000000
66580,1127.643,00000000
66590,1127.947,00000000
66600,1127.203,00000000
66610,1127.744,00000000
66620,1127.249,00000000
66630,1127.544,00000000
66640,1126.633,00000000
66650,1128.758,00000000
66660,1127.551,00000000
66670,1128.336,00000000
66680,1127.353,00000000
66690,1127.716,00000000
66700,1127.457,00000000
66710,1127.551,00000000
66720,1127.655,00000000
66730,1127.109,00000000
66740,1127.288,00000000
66750,1126.892,00000000
66760,1127.851,00000000
66770,1127.014,00000000
66780,1128.532,00000000
66790,1126.670,00000000
66800,1127.069,00000000
66810,1125.949,00000000
66820,1126.812,00000000
66830,1127.626,00000000
66840,1127.398,00000000
66850,1127.530,00000000
66860,1126.617,00000000
66870,1127.848,00000000
66880,1126.840,00000000
66890,1127.688,00000000
66900,1126.669,00000000
66910,1127.511,00000000
66920,1126.942,00000000
66930,1127.602,00000000
66940,1126.367,00000000
66950,1128.061,00000000
66960,1127.058,00000000
66970,1127.727,00000000
66980,1127.519,00000000
66990,1127.446,00000000
67000,1126.745,00000000
67010,1126.303,00000000
67020,1127.519,00000000
67030,1127.140,00000000
67040,1127.639,00000000
67050,1126.289,00000000
67060,1128.214,00000000
67070,1127.580,00000000
67080,1128.510,00000000
67090,1128.022,00000000
67100,1127.524,00000000
67110,1127.475,00000000
67120,1127.151,00000000
67130,1128.541,00000000
67140,1128.188,00000000
67150,1128.492,00000000
67160,1128.034,00000000
67170,1129.250,00000000
67180,1128.357,00000000
67190,1128.433,00000000
67200,1127.600,00000000
67210,1128.182,00000000
67220,1128.083,00000000
67230,1128.285,00000000
67240,1129.005,00000000
67250,1128.548,00000000
67260,1129.361,00000000
67270,1128.466,00000000
67280,1128.537,00000000
67290,1127.939,00000000
67300,1129.319,00000000
67310,1128.138,00000000
67320,1128.799,00000000
67330,1128.743,00000000
67340,1129.128,00000000
67350,1128.498,00000000
67360,1127.793,00000000
67370,1128.484,00000000
67380,1127.671,00000000
67390,1128.717,00000000
67400,1127.923,00000000
67410,1131.052,00000000
67420,1128.179,00000000
67430,1129.375,00000000
67440,1127.570,00000000
67450,1127.962,00000000
67460,1127.130,00000000
67470,1127.725,00000000
67480,1126.921,00000000
67490,1128.041,00000000
67500,1127.984,00000000
67510,1128.185,00000000
67520,1128.547,00000000
67530,1128.230,00000000
67540,1129.132,00000000
67550,1128.090,00000000
67560,1128.867,00000000
67570,1127.946,00000000
67580,1128.660,00000000
67590,1127.389,00000000
67600,1128.425,00000000
67610,1127.538,00000000
67620,1128.344,00000000
67630,1128.755,00000000
67640,1129.301,00000000
67650,1128.823,00000000
67660,1128.650,00000000
67670,1128.998,00000000
67680,1128.863,00000000
67690,1129.731,00000000
67700,1129.849,00000000
67710,1129.896,00000000
67720,1128.321,00000000
67730,1129.148,00000000
67740,1128.547,00000000
67750,1129.212,00000000
67760,1128.690,00000000
67770,1130.022,00000000
67780,1128.673,00000000
67790,1127.890,00000000
67800,1128.950,00000000
67810,1128.293,00000000
67820,1128.881,00000000
67830,1128.167,00000000
67840,1129.525,00000000
67850,1128.666,00000000
67860,1128.751,00000000
67870,1127.775,00000000
67880,1128.242,00000000
67890,1128.311,00000000
67900,1128.230,00000000
67910,1128.219,00000000
67920,1128.101,00000000
67930,1128.279,00000000
67940,1127.505,00000000
67950,1128.764,00000000
67960,1128.068,00000000
67970,1129.122,00000000
67980,1128.060,00000000
67990,1129.301,00000000
68000,1128.268,00000000
68010,1129.190,00000000
68020,1128.275,00000000
68030,1128.467,00000000
68040,1128.752,00000000
68050,1128.061,00000000
68060,1129.340,00000000
68070,1127.854,00000000
68080,1128.828,00000000
68090,1128.517,00000000
68100,1128.964,00000000
68110,1128.128,00000000
68120,1129.038,00000000
68130,1129.216,00000000
68140,1128.349,00000000
68150,1127.696,00000000
68160,1128.489,00000000
68170,1128.575,00000000
68180,1127.765,00000000
68190,1129.054,00000000
68200,1128.286,00000000
68210,1128.882,00000000
68220,1127.547,00000000
68230,1129.019,00000000
68240,1127.766,00000000
68250,1129.172,00000000
68260,1128.206,00000000
68270,1128.833,00000000
68280,1127.681,00000000
68290,1127.842,00000000
68300,1127.300,00000000
68310,1127.515,00000000
68320,1128.115,00000000
68330,1126.544,00000000
68340,1126.822,00000000
68350,1126.647,00000000
68360,1127.843,00000000
68370,1127.734,00000000
68380,1128.800,00000000
68390,1128.239,00000000
68400,1128.213,00000000
68410,1127.167,00000000
68420,1127.849,00000000
68430,1127.178,00000000
68440,1128.090,00000000
68450,1128.609,00000000
68460,1128.200,00000000
68470,1128.797,00000000
68480,1129.649,00000000
68490,1129.615,00000000
68500,1127.200,00000000
68510,1128.029,00000000
68520,1127.013,00000000
68530,1128.072,00000000
68540,1126.841,00000000
68550,1127.452,00000000
68560,1127.323,00000000
68570,1128.222,00000000
68580,1128.436,00000000
68590,1128.365,00000000
68600,1127.837,00000000
68610,1127.842,00000000
68620,1128.128,00000000
68630,1127.302,00000000
68640,1127.659,00000000
68650,1126.682,00000000
68660,1127.783,00000000
68670,1126.773,00000000
68680,1127.592,00000000
68690,1126.470,00000000
68700,1127.199,00000000
68710,1126.763,00000000
68720,1126.476,00000000
68730,1127.763,00000000
68740,1126.929,00000000
68750,1127.499,00000000
68760,1126.936,00000000
68770,1127.363,00000000
68780,1126.811,00000000
68790,1128.436,00000000
68800,1127.685,00000000
68810,1127.930,00000000
68820,1127.286,00000000
68830,1128.132,00000000
68840,1128.311,00000000
68850,1128.481,00000000
68860,1128.113,00000000
68870,1128.076,00000000
68880,1128.240,00000000
68890,1127.566,00000000
68900,1128.396,00000000
68910,1127.200,00000000
68920,1127.598,00000000
68930,1127.549,00000000
68940,1128.685,00000000
68950,1133.154,00000000
68960,1131.022,00000000
68970,1128.402,00000000
68980,1128.696,00000000
68990,1129.076,00000000
69000,1128.903,00000000
69010,1129.989,00000000
69020,1129.204,00000000
69030,1129.702,00000000
69040,1128.859,00000000
69050,1129.034,00000000
69060,1127.651,00000000
69070,1128.577,00000000
69080,1128.039,00000000
69090,1128.977,00000000
69100,1127.435,00000000
69110,1128.574,00000000
69120,1126.783,00000000
69130,1128.444,00000000
69140,1128.200,00000000
69150,1128.164,00000000
69160,1128.448,00000000
69170,1127.629,00000000
69180,1128.824,00000000
69190,1129.682,00000000
69200,1129.605,00000000
69210,1128.197,00000000
69220,1128.833,00000000
69230,1127.420,00000000
69240,1128.659,00000000
69250,1127.289,00000000
69260,1127.738,00000000
69270,1127.784,00000000
69280,1128.049,00000000
69290,1128.202,00000000
69300,1128.515,00000000
69310,1128.577,00000000
69320,1127.275,00000000
69330,1128.005,00000000
69340,1127.833,00000000
69350,1128.706,00000000
69360,1127.416,00000000
69370,1128.115,00000000
69380,1127.634,00000000
69390,1128.818,00000000
69400,1127.880,00000000
69410,1128.806,00000000
69420,1127.328,00000000
69430,1128.919,00000000
69440,1129.027,00000000
69450,1128.262,00000000
69460,1128.628,00000000
69470,1128.537,00000000
69480,1128.941,00000000
69490,1128.076,00000000
69500,1127.252,00000000
69510,1127.400,00000000
69520,1127.691,00000000
69530,1126.383,00000000
69540,1127.158,00000000
69550,1127.634,00000000
69560,1127.770,00000000
69570,1126.945,00000000
69580,1127.317,00000000
69590,1127.400,00000000
69600,1126.889,00000000
69610,1127.906,00000000
69620,1127.133,00000000
69630,1128.534,00000000
69640,1127.383,00000000
69650,1128.709,00000000
69660,1127.494,00000000
69670,1128.349,00000000
69680,1127.399,00000000
69690,1128.187,00000000
69700,1126.922,00000000
69710,1127.510,00000000
69720,1126.743,00000000
69730,1127.310,00000000
69740,1127.291,00000000
69750,1127.426,00000000
69760,1127.499,00000000
69770,1127.494,00000000
69780,1127.517,00000000
69790,1127.195,00000000
69800,1128.275,00000000
69810,1127.283,00000000
69820,1128.121,00000000
69830,1127.553,00000000
69840,1129.002,00000000
69850,1127.783,00000000
69860,1128.331,00000000
69870,1127.683,00000000
69880,1128.040,00000000
69890,1126.876,00000000
69900,1126.832,00000000
69910,1128.805,00000000
69920,1128.069,00000000
69930,1127.825,00000000
69940,1127.886,00000000
69950,1128.189,00000000
69960,1127.055,00000000
69970,1128.216,00000000
69980,1127.787,00000000
69990,1127.760,00000000
70000,1126.975,00000000
70010,1127.198,00000000
70020,1126.732,00000000
70030,1128.375,00000000
70040,1127.510,00000000
70050,1127.852,00000000
70060,1127.078,00000000
70070,1127.039,00000000
70080,1127.785,00000000
70090,1128.098,00000000
70100,1128.342,00000000
70110,1127.582,00000000
70120,1128.219,00000000
70130,1126.720,00000000
70140,1127.625,00000000
70150,1126.755,00000000
70160,1128.375,00000000
70170,1126.872,00000000
70180,1126.648,00000000
70190,1126.466,00000000
70200,1127.288,00000000
70210,1126.884,00000000
70220,1126.710,00000000
70230,1127.217,00000000
70240,1126.572,00000000
70250,1127.746,00000000
70260,1128.532,00000000
70270,1128.512,00000000
70280,1127.608,00000000
70290,1128.131,00000000
70300,1126.933,00000000
70310,1127.749,00000000
70320,1127.046,00000000
70330,1128.183,00000000
70340,1126.540,00000000
70350,1128.090,00000000
70360,1128.306,00000000
70370,1128.003,00000000
70380,1128.042,00000000
70390,1127.659,00000000
70400,1128.577,00000000
70410,1127.370,00000000
70420,1128.486,00000000
70430,1127.504,00000000
70440,1128.479,00000000
70450,1127.314,00000000
70460,1128.382,00000000
70470,1127.075,00000000
70480,1127.578,00000000
70490,1127.249,00000000
70500,1127.769,00000000
70510,1128.247,00000000
70520,1128.321,00000000
70530,1128.227,00000000
70540,1127.152,00000000
70550,1128.138,00000000
70560,1126.920,00000000
70570,1128.373,00000000
70580,1127.263,00000000
70590,1128.330,00000000
70600,1127.278,00000000
70610,1128.607,00000000
70620,1128.744,00000000
70630,1129.014,00000000
70640,1127.090,00000000
70650,1127.663,00000000
70660,1127.685,00000000
70670,1128.036,00000000
70680,1127.976,00000000
70690,1126.880,00000000
70700,1128.092,00000000
70710,1127.279,00000000
70720,1127.949,00000000
70730,1127.464,00000000
70740,1128.234,00000000
70750,1127.482,00000000
70760,1127.772,00000000
70770,1127.317,00000000
70780,1127.637,00000000
70790,1126.992,00000000
70800,1128.006,00000000
70810,1127.264,00000000
70820,1128.103,00000000
70830,1128.491,00000000
70840,1128.019,00000000
70850,1127.825,00000000
70860,1127.665,00000000
70870,1128.969,00000000
70880,1127.494,00000000
70890,1128.395,00000000
70900,1126.867,00000000
70910,1127.937,00000000
70920,1126.594,00000000
70930,1127.970,00000000
70940,1126.790,00000000
70950,1127.684,00000000
70960,1127.302,00000000
70970,1128.341,00000000
70980,1128.822,00000000
70990,1127.992,00000000
71000,1127.441,00000000
71010,1126.801,00000000
71020,1127.274,00000000
71030,1126.774,00000000
71040,1127.734,00000000
71050,1127.413,00000000
71060,1128.137,00000000
71070,1127.504,00000000
71080,1127.395,00000000
71090,1126.707,00000000
71100,1127.757,00000000
71110,1126.389,00000000
71120,1127.352,00000000
71130,1126.911,00000000
71140,1127.594,00000000
71150,1127.824,00000000
71160,1127.337,00000000
71170,1127.662,00000000
71180,1126.631,00000000
71190,1127.884,00000000
71200,1126.906,00000000
71210,1128.133,00000000
71220,1127.558,00000000
71230,1127.726,00000000
71240,1125.986,00000000
71250,1127.595,00000000
71260,1126.076,00000000
71270,1127.112,00000000
71280,1126.692,00000000
71290,1127.324,00000000
71300,1126.818,00000000
71310,1127.608,00000000
71320,1127.428,00000000
71330,1129.085,00000000
71340,1128.337,00000000
71350,1127.793,00000000
71360,1128.910,00000000
71370,1127.707,00000000
71380,1128.638,00000000
71390,1127.464,00000000
71400,1128.372,00000000
71410,1127.609,00000000
71420,1127.979,00000000
71430,1126.600,00000000
71440,1127.727,00000000
71450,1127.456,00000000
71460,1128.279,00000000
71470,1128.162,00000000
71480,1127.699,00000000
71490,1127.900,00000000
71500,1127.470,00000000
71510,1128.722,00000000
71520,1127.526,00000000
71530,1129.008,00000000
71540,1127.449,00000000
71550,1132.608,00000000
71560,1128.771,00000000
71570,1129.044,00000000
71580,1128.075,00000000
71590,1128.796,00000000
71600,1127.017,00000000
71610,1127.503,00000000
71620,1127.585,00000000
71630,1128.182,00000000
71640,1128.046,00000000
71650,1126.834,00000000
71660,1128.316,00000000
71670,1127.744,00000000
71680,1127.571,00000000
71690,1128.648,00000000
71700,1128.532,00000000
71710,1126.464,00000000
71720,1128.033,00000000
71730,1127.432,00000000
71740,1128.103,00000000
71750,1127.094,00000000
71760,1128.765,00000000
71770,1127.654,00000000
71780,1128.208,00000000
71790,1128.413,00000000
71800,1128.352,00000000
71810,1129.264,00000000
71820,1128.477,00000000
71830,1128.981,00000000
71840,1128.475,00000000
71850,1128.925,00000000
71860,1128.013,00000000
71870,1129.408,00000000
71880,1127.705,00000000
71890,1129.025,00000000
71900,1127.215,00000000
71910,1127.701,00000000
71920,1126.956,00000000
71930,1128.177,00000000
71940,1127.639,00000000
71950,1127.547,00000000
71960,1127.617,00000000
71970,1127.019,00000000
71980,1128.112,00000000
71990,1127.709,00000000
72000,1128.625,00000000
72010,1127.318,00000000
72020,1127.565,00000000
72030,1126.708,00000000
72040,1127.415,00000000
72050,1127.972,00000000
72060,1127.688,00000000
72070,1127.779,00000000
72080,1128.043,00000000
72090,1127.257,00000000
72100,1127.007,00000000
72110,1127.553,00000000
72120,1126.741,00000000
72130,1128.340,00000000
72140,1127.394,00000000
72150,1128.060,00000000
72160,1128.147,00000000
72170,1128.698,00000000
72180,1126.981,00000000
72190,1128.030,00000000
72200,1126.544,00000000
72210,1127.524,00000000
72220,1126.365,00000000
72230,1128.217,00000000
72240,1127.108,00000000
72250,1127.565,00000000
72260,1127.505,00000000
72270,1127.547,00000000
72280,1127.896,00000000
72290,1127.519,00000000
72300,1128.127,00000000
72310,1128.146,00000000
72320,1128.399,00000000
72330,1127.313,00000000
72340,1128.001,00000000
72350,1127.169,00000000
72360,1128.113,00000000
72370,1126.843,00000000
72380,1127.542,00000000
72390,1127.516,00000000
72400,1129.241,00000000
72410,1128.412,00000000
72420,1128.753,00000000
72430,1128.941,00000000
72440,1127.837,00000000
72450,1128.200,00000000
72460,1127.611,00000000
72470,1128.285,00000000
72480,1127.193,00000000
72490,1128.068,00000000
72500,1126.953,00000000
72510,1127.486,00000000
72520,1127.179,00000000
72530,1127.808,00000000
72540,1126.432,00000000
72550,1128.296,00000000
72560,1128.141,00000000
72570,1128.678,00000000
72580,1128.682,00000000
72590,1128.211,00000000
72600,1129.157,00000000
72610,1128.460,00000000
72620,1129.179,00000000
72630,1128.049,00000000
72640,1128.703,00000000
72650,1126.707,00000000
72660,1128.342,00000000
72670,1127.571,00000000
72680,1128.928,00000000
72690,1128.439,00000000
72700,1128.103,00000000
72710,1128.849,00000000
72720,1128.168,00000000
72730,1129.258,00000000
72740,1128.368,00000000
72750,1128.861,00000000
72760,1129.167,00000000
72770,1128.823,00000000
72780,1127.945,00000000
72790,1128.426,00000000
72800,1127.166,00000000
72810,1128.305,00000000
72820,1128.176,00000000
72830,1129.494,00000000
72840,1128.713,00000000
72850,1129.047,00000000
72860,1128.564,00000000
72870,1128.891,00000000
72880,1129.606,00000000
72890,1128.576,00000000
72900,1128.606,00000000
72910,1127.663,00000000
72920,1127.914,00000000
72930,1126.956,00000000
72940,1127.755,00000000
72950,1126.982,00000000
72960,1127.577,00000000
72970,1126.825,00000000
72980,1127.987,00000000
72990,1127.489,00000000
73000,1127.930,00000000
73010,1127.614,00000000
73020,1127.959,00000000
73030,1129.230,00000000
73040,1128.410,00000000
73050,1129.366,00000000
73060,1128.307,00000000
73070,1128.962,00000000
73080,1128.123,00000000
73090,1128.523,00000000
73100,1127.008,00000000
73110,1127.238,00000000
73120,1126.962,00000000
73130,1127.605,00000000
73140,1126.384,00000000
73150,1127.705,00000000
73160,1127.161,00000000
73170,1127.774,00000000
73180,1127.580,00000000
73190,1128.157,00000000
73200,1127.837,00000000
73210,1128.296,00000000
73220,1128.725,00000000
73230,1128.051,00000000
73240,1128.288,00000000
73250,1127.757,00000000
73260,1129.168,00000000
73270,1128.802,00000000
73280,1128.688,00000000
73290,1127.523,00000000
73300,1128.950,00000000
73310,1128.008,00000000
73320,1128.239,00000000
73330,1127.813,00000000
73340,1127.177,00000000
73350,1127.188,00000000
73360,1127.623,00000000
73370,1128.100,00000000
73380,1127.405,00000000
73390,1128.471,00000000
73400,1127.648,00000000
73410,1128.315,00000000
73420,1127.544,00000000
73430,1128.721,00000000
73440,1128.098,00000000
73450,1128.397,00000000
73460,1127.421,00000000
73470,1130.047,00000000
73480,1128.599,00000000
73490,1128.546,00000000
73500,1126.887,00000000
73510,1128.167,00000000
73520,1126.874,00000000
73530,1127.808,00000000
73540,1127.910,00000000
73550,1127.848,00000000
73560,1127.576,00000000
73570,1127.363,00000000
73580,1127.999,00000000
73590,1127.796,00000000
73600,1128.536,00000000
73610,1128.400,00000000
73620,1128.309,00000000
73630,1128.293,00000000
73640,1128.605,00000000
73650,1128.212,00000000
73660,1128.938,00000000
73670,1128.061,00000000
73680,1128.700,00000000
73690,1128.688,00000000
73700,1128.599,00000000
73710,1128.623,00000000
73720,1128.156,00000000
73730,1129.230,00000000
73740,1128.142,00000000
73750,1129.016,00000000
73760,1127.948,00000000
73770,1129.107,00000000
73780,1127.794,00000000
73790,1128.957,00000000
73800,1128.324,00000000
73810,1128.928,00000000
73820,1127.534,00000000
73830,1129.920,00000000
73840,1128.247,00000000
73850,1129.479,00000000
73860,1127.682,00000000
73870,1128.810,00000000
73880,1128.064,00000000
73890,1128.472,00000000
73900,1128.005,00000000
73910,1128.049,00000000
73920,1129.078,00000000
73930,1128.945,00000000
73940,1129.553,00000000
73950,1127.972,00000000
73960,1129.193,00000000
73970,1128.196,00000000
73980,1128.649,00000000
73990,1131.372,00000000
74000,1130.244,00000000
74010,1128.409,00000000
74020,1129.438,00000000
74030,1128.119,00000000
74040,1128.778,00000000
74050,1127.613,00000000
74060,1128.908,00000000
74070,1129.006,00000000
74080,1128.237,00000000
74090,1129.323,00000000
74100,1128.609,00000000
74110,1129.451,00000000
74120,1128.247,00000000
74130,1129.214,00000000
74140,1128.479,00000000
74150,1128.990,00000000
74160,1127.801,00000000
74170,1128.574,00000000
74180,1126.812,00000000
74190,1128.792,00000000
74200,1127.617,00000000
74210,1128.650,00000000
74220,1127.721,00000000
74230,1129.553,00000000
74240,1128.560,00000000
74250,1128.949,00000000
74260,1128.958,00000000
74270,1128.229,00000000
74280,1128.821,00000000
74290,1128.445,00000000
74300,1128.508,00000000
74310,1127.554,00000000
74320,1127.880,00000000
74330,1126.921,00000000
74340,1127.070,00000000
74350,1125.607,00000000
74360,1126.971,00000000
74370,1126.191,00000000
74380,1127.469,00000000
74390,1125.672,00000000
74400,1126.490,00000000
74410,1127.490,00000000
74420,1126.770,00000000
74430,1128.124,00000000
74440,1128.051,00000000
74450,1128.470,00000000
74460,1128.080,00000000
74470,1129.035,00000000
74480,1127.616,00000000
74490,1128.520,00000000
74500,1128.188,00000000
74510,1128.469,00000000
74520,1127.988,00000000
74530,1129.094,00000000
74540,1127.532,00000000
74550,1129.393,00000000
74560,1128.336,00000000
74570,1129.091,00000000
74580,1128.613,00000000
74590,1128.229,00000000
74600,1128.063,00000000
74610,1127.570,00000000
74620,1128.283,00000000
74630,1128.317,00000000
74640,1128.431,00000000
74650,1127.421,00000000
74660,1128.560,00000000
74670,1127.487,00000000
74680,1127.632,00000000
74690,1127.316,00000000
74700,1128.063,00000000
74710,1127.559,00000000
74720,1128.048,00000000
74730,1128.178,00000000
74740,1128.063,00000000
74750,1128.084,00000000
74760,1127.402,00000000
74770,1127.869,00000000
74780,1126.423,00000000
74790,1128.291,00000000
74800,1127.970,00000000
74810,1128.661,00000000
74820,1127.122,00000000
74830,1128.057,00000000
74840,1127.025,00000000
74850,1127.575,00000000
74860,1126.761,00000000
74870,1127.890,00000000
74880,1126.777,00000000
74890,1127.777,00000000
74900,1128.659,00000000
74910,1128.528,00000000
74920,1128.739,00000000
74930,1127.959,00000000
74940,1128.721,00000000
74950,1127.934,00000000
74960,1128.695,00000000
74970,1127.394,00000000
74980,1128.385,00000000
74990,1128.083,00000000
75000,1129.004,00000000
75010,1128.059,00000000
75020,1128.644,00000000
75030,1127.520,00000000
75040,1128.236,00000000
75050,1127.141,00000000
75060,1128.276,00000000
75070,1127.822,00000000
75080,1128.538,00000000
75090,1128.326,00000000
75100,1128.336,00000000
75110,1128.777,00000000
75120,1127.772,00000000
75130,1128.555,00000000
75140,1128.443,00000000
75150,1128.843,00000000
75160,1127.908,00000000
75170,1129.014,00000000
75180,1127.602,00000000
75190,1128.487,00000000
75200,1127.783,00000000
75210,1127.918,00000000
75220,1126.908,00000000
75230,1127.933,00000000
75240,1128.000,00000000
75250,1127.822,00000000
75260,1128.839,00000000
75270,1128.405,00000000
75280,1127.947,00000000
75290,1127.304,00000000
75300,1128.920,00000000
75310,1127.519,00000000
75320,1128.411,00000000
75330,1127.291,00000000
75340,1128.662,00000000
75350,1127.883,00000000
75360,1128.530,00000000
75370,1128.568,00000000
75380,1129.184,00000000
75390,1127.749,00000000
75400,1127.901,00000000
75410,1128.096,00000000
75420,1128.064,00000000
75430,1129.358,00000000
75440,1128.521,00000000
75450,1128.840,00000000
75460,1127.871,00000000
75470,1128.531,00000000
75480,1127.726,00000000
75490,1128.637,00000000
75500,1128.095,00000000
75510,1128.563,00000000
75520,1128.049,00000000
75530,1128.308,00000000
75540,1128.130,00000000
75550,1129.278,00000000
75560,1127.953,00000000
75570,1128.440,00000000
75580,1129.195,00000000
75590,1128.744,00000000
75600,1128.628,00000000
75610,1127.535,00000000
75620,1129.149,00000000
75630,1128.074,00000000
75640,1128.286,00000000
75650,1127.458,00000000
75660,1128.725,00000000
75670,1127.223,00000000
75680,1127.975,00000000
75690,1127.597,00000000
75700,1127.784,00000000
75710,1127.812,00000000
75720,1128.377,00000000
75730,1129.294,00000000
75740,1129.086,00000000
75750,1129.168,00000000
75760,1128.031,00000000
75770,1129.558,00000000
75780,1127.873,00000000
75790,1128.543,00000000
75800,1127.901,00000000
75810,1128.703,00000000
75820,1127.396,00000000
75830,1128.921,00000000
75840,1128.122,00000000
75850,1129.033,00000000
75860,1127.471,00000000
75870,1128.260,00000000
75880,1127.810,00000000
75890,1127.740,00000000
75900,1127.881,00000000
75910,1127.985,00000000
75920,1128.324,00000000
75930,1127.599,00000000
75940,1128.540,00000000
75950,1128.030,00000000
75960,1128.390,00000000
75970,1127.874,00000000
75980,1128.732,00000000
75990,1128.084,00000000
76000,1128.604,00000000
76010,1128.060,00000000
76020,1129.628,00000000
76030,1128.322,00000000
76040,1128.546,00000000
76050,1127.568,00000000
76060,1128.668,00000000
76070,1127.836,00000000
76080,1127.972,00000000
76090,1128.323,00000000
76100,1127.988,00000000
76110,1128.891,00000000
76120,1127.860,00000000
76130,1129.175,00000000
76140,1126.954,00000000
76150,1128.318,00000000
76160,1128.223,00000000
76170,1127.907,00000000
76180,1127.339,00000000
76190,1128.670,00000000
76200,1127.575,00000000
76210,1128.215,00000000
76220,1127.520,00000000
76230,1128.018,00000000
76240,1126.400,00000000
76250,1127.328,00000000
76260,1127.126,00000000
76270,1127.901,00000000
76280,1128.179,00000000
76290,1127.157,00000000
76300,1127.721,00000000
76310,1127.637,00000000
76320,1128.363,00000000
76330,1128.811,00000000
76340,1128.591,00000000
76350,1128.077,00000000
76360,1128.424,00000000
76370,1127.567,00000000
76380,1128.603,00000000
76390,1127.945,00000000
76400,1128.282,00000000
76410,1127.133,00000000
76420,1128.283,00000000
76430,1127.708,00000000
76440,1128.131,00000000
76450,1128.352,00000000
76460,1127.878,00000000
76470,1128.738,00000000
76480,1127.547,00000000
76490,1127.936,00000000
76500,1127.727,00000000
76510,1128.215,00000000
76520,1127.422,00000000
76530,1129.272,00000000
76540,1128.369,00000000
76550,1128.609,00000000
76560,1127.287,00000000
76570,1128.302,00000000
76580,1127.748,00000000
76590,1132.818,00000000
76600,1130.427,00000000
76610,1129.816,00000000
76620,1129.815,00000000
76630,1128.390,00000000
76640,1129.641,00000000
76650,1129.041,00000000
76660,1129.220,00000000
76670,1128.530,00000000
76680,1129.336,00000000
76690,1129.662,00000000
76700,1129.552,00000000
76710,1128.055,00000000
76720,1129.005,00000000
76730,1127.896,00000000
76740,1129.677,00000000
76750,1128.167,00000000
76760,1128.880,00000000
76770,1129.216,00000000
76780,1128.715,00000000
76790,1128.669,00000000
76800,1128.902,00000000
76810,1130.310,00000000
76820,1129.034,00000000
76830,1129.694,00000000
76840,1128.285,00000000
76850,1128.478,00000000
76860,1127.201,00000000
76870,1128.178,00000000
76880,1127.280,00000000
76890,1128.545,00000000
76900,1127.337,00000000
76910,1128.396,00000000
76920,1128.415,00000000
76930,1128.215,00000000
76940,1128.439,00000000
76950,1128.180,00000000
76960,1128.816,00000000
76970,1128.568,00000000
76980,1129.074,00000000
76990,1128.140,00000000
77000,1128.312,00000000
77010,1128.273,00000000
77020,1128.470,00000000
77030,1127.674,00000000
77040,1128.739,00000000
77050,1127.864,00000000
77060,1127.370,00000000
77070,1127.771,00000000
77080,1127.923,00000000
77090,1128.718,00000000
77100,1128.051,00000000
77110,1128.487,00000000
77120,1127.712,00000000
77130,1128.877,00000000
77140,1127.391,00000000
77150,1128.264,00000000
77160,1127.023,00000000
77170,1127.776,00000000
77180,1126.516,00000000
77190,1127.476,00000000
77200,1126.392,00000000
77210,1128.363,00000000
77220,1126.746,00000000
77230,1127.125,00000000
77240,1127.922,00000000
77250,1128.469,00000000
77260,1128.327,00000000
77270,1127.943,00000000
77280,1129.284,00000000
77290,1127.818,00000000
77300,1128.022,00000000
77310,1127.281,00000000
77320,1127.690,00000000
77330,1127.141,00000000
77340,1128.278,00000000
77350,1127.228,00000000
77360,1128.017,00000000
77370,1126.807,00000000
77380,1127.624,00000000
77390,1126.590,00000000
77400,1128.897,00000000
77410,1127.525,00000000
77420,1127.394,00000000
77430,1127.764,00000000
77440,1127.853,00000000
77450,1127.319,00000000
77460,1126.384,00000000
77470,1127.010,00000000
77480,1126.107,00000000
77490,1127.094,00000000
77500,1125.671,00000000
77510,1127.014,00000000
77520,1127.083,00000000
77530,1127.977,00000000
77540,1127.399,00000000
77550,1128.559,00000000
77560,1127.896,00000000
77570,1128.349,00000000
77580,1127.620,00000000
77590,1128.436,00000000
77600,1127.783,00000000
77610,1127.939,00000000
77620,1128.320,00000000
77630,1127.760,00000000
77640,1128.737,00000000
77650,1128.377,00000000
77660,1128.852,00000000
77670,1128.584,00000000
77680,1129.163,00000000
77690,1127.891,00000000
77700,1128.141,00000000
77710,1127.011,00000000
77720,1127.777,00000000
77730,1127.246,00000000
77740,1128.051,00000000
77750,1127.219,00000000
77760,1129.233,00000000
77770,1127.263,00000000
77780,1127.354,00000000
77790,1127.879,00000000
77800,1128.127,00000000
77810,1128.226,00000000
77820,1127.812,00000000
77830,1128.484,00000000
77840,1127.945,00000000
77850,1129.103,00000000
77860,1127.692,00000000
77870,1128.733,00000000
77880,1127.600,00000000
77890,1127.844,00000000
77900,1127.084,00000000
77910,1128.521,00000000
77920,1128.143,00000000
77930,1128.925,00000000
77940,1127.726,00000000
77950,1128.078,00000000
77960,1129.211,00000000
77970,1128.474,00000000
77980,1128.855,00000000
77990,1128.303,00000000
78000,1128.969,00000000
78010,1127.931,00000000
78020,1129.142,00000000
78030,1127.877,00000000
78040,1128.093,00000000
78050,1128.110,00000000
78060,1128.351,00000000
78070,1127.291,00000000
78080,1128.125,00000000
78090,1127.400,00000000
78100,1128.154,00000000
78110,1129.121,00000000
78120,1129.198,00000000
78130,1128.714,00000000
78140,1128.406,00000000
78150,1128.252,00000000
78160,1127.787,00000000
78170,1128.095,00000000
78180,1127.269,00000000
78190,1128.172,00000000
78200,1127.468,00000000
78210,1128.166,00000000
78220,1127.322,00000000
78230,1128.175,00000000
78240,1127.130,00000000
78250,1127.569,00000000
78260,1126.885,00000000
78270,1127.665,00000000
78280,1127.513,00000000
78290,1128.245,00000000
78300,1127.846,00000000
78310,1127.794,00000000
78320,1128.411,00000000
78330,1128.351,00000000
78340,1128.737,00000000
78350,1128.016,00000000
78360,1128.446,00000000
78370,1127.300,00000000
78380,1128.131,00000000
78390,1127.489,00000000
78400,1128.710,00000000
78410,1128.420,00000000
78420,1128.936,00000000
78430,1127.810,00000000
78440,1128.708,00000000
78450,1127.660,00000000
78460,1128.464,00000000
78470,1129.322,00000000
78480,1128.031,00000000
78490,1128.029,00000000
78500,1127.827,00000000
78510,1128.140,00000000
78520,1127.595,00000000
78530,1128.328,00000000
78540,1127.396,00000000
78550,1128.282,00000000
78560,1127.006,00000000
78570,1128.032,00000000
78580,1126.711,00000000
78590,1127.838,00000000
78600,1127.269,00000000
78610,1127.799,00000000
78620,1127.905,00000000
78630,1127.555,00000000
78640,1127.854,00000000
78650,1126.976,00000000
78660,1127.859,00000000
78670,1126.679,00000000
78680,1128.034,00000000
78690,1127.488,00000000
78700,1127.550,00000000
78710,1126.142,00000000
78720,1127.000,00000000
78730,1125.709,00000000
78740,1126.412,00000000
78750,1126.205,00000000
78760,1126.534,00000000
78770,1126.227,00000000
78780,1127.048,00000000
78790,1127.188,00000000
78800,1126.576,00000000
78810,1127.258,00000000
78820,1127.163,00000000
78830,1128.728,00000000
78840,1126.642,00000000
78850,1127.521,00000000
78860,1126.676,00000000
78870,1127.043,00000000
78880,1126.392,00000000
78890,1128.355,00000000
78900,1127.555,00000000
78910,1128.050,00000000
78920,1126.641,00000000
78930,1127.528,00000000
78940,1127.445,00000000
78950,1126.978,00000000
78960,1127.010,00000000
78970,1126.317,00000000
78980,1127.320,00000000
78990,1126.314,00000000
79000,1127.051,00000000
79010,1126.484,00000000
79020,1127.389,00000000
79030,1127.124,00000000
79040,1127.738,00000000
79050,1126.808,00000000
79060,1127.140,00000000
79070,1126.416,00000000
79080,1127.636,00000000
79090,1126.998,00000000
79100,1127.503,00000000
79110,1127.076,00000000
79120,1126.777,00000000
79130,1127.636,00000000
79140,1126.910,00000000
79150,1127.415,00000000
79160,1126.862,00000000
79170,1126.976,00000000
79180,1127.759,00000000
79190,1132.507,00000000
79200,1128.499,00000000
79210,1127.696,00000000
79220,1126.990,00000000
79230,1127.032,00000000
79240,1126.504,00000000
79250,1127.722,00000000
79260,1126.776,00000000
79270,1127.829,00000000
79280,1127.684,00000000
79290,1128.202,00000000
79300,1128.475,00000000
79310,1127.942,00000000
79320,1128.004,00000000
79330,1127.373,00000000
79340,1128.364,00000000
79350,1128.135,00000000
79360,1128.500,00000000
79370,1127.212,00000000
79380,1128.804,00000000
79390,1127.589,00000000
79400,1127.838,00000000
79410,1127.137,00000000
79420,1127.934,00000000
79430,1127.052,00000000
79440,1128.125,00000000
79450,1128.175,00000000
79460,1128.384,00000000
79470,1128.163,00000000
79480,1127.553,00000000
79490,1128.694,00000000
79500,1127.827,00000000
79510,1128.309,00000000
79520,1127.767,00000000
79530,1128.286,00000000
79540,1128.321,00000000
79550,1128.132,00000000
79560,1126.919,00000000
79570,1127.668,00000000
79580,1127.294,00000000
79590,1127.946,00000000
79600,1127.137,00000000
79610,1127.825,00000000
79620,1126.968,00000000
79630,1128.012,00000000
79640,1127.711,00000000
79650,1127.735,00000000
79660,1128.336,00000000
79670,1128.047,00000000
79680,1128.720,00000000
79690,1127.942,00000000
79700,1129.084,00000000
79710,1128.271,00000000
79720,1128.893,00000000
79730,1127.978,00000000
79740,1128.286,00000000
79750,1127.533,00000000
79760,1128.337,00000000
79770,1127.676,00000000
79780,1127.923,00000000
79790,1127.254,00000000
79800,1127.156,00000000
79810,1127.361,00000000
79820,1127.506,00000000
79830,1128.388,00000000
79840,1127.697,00000000
79850,1128.560,00000000
79860,1127.987,00000000
79870,1129.308,00000000
79880,1128.455,00000000
79890,1129.130,00000000
79900,1129.828,00000000
79910,1129.813,00000000
79920,1128.659,00000000
79930,1129.268,00000000
79940,1127.630,00000000
79950,1128.186,00000000
79960,1128.194,00000000
79970,1128.915,00000000
79980,1128.962,00000000
79990,1128.376,00000000
80000,1129.544,00000000
80010,1128.683,00000000
80020,1129.210,00000000
80030,1128.412,00000000
80040,1129.155,00000000
80050,1128.405,00000000
80060,1128.557,00000000
80070,1127.701,00000000
80080,1128.912,00000000
80090,1127.934,00000000
80100,1128.197,00000000
80110,1127.408,00000000
80120,1127.902,00000000
80130,1126.876,00000000
80140,1127.359,00000000
80150,1127.624,00000000
80160,1127.693,00000000
80170,1128.324,00000000
80180,1128.003,00000000
80190,1129.134,00000000
80200,1128.101,00000000
80210,1129.234,00000000
80220,1127.989,00000000
80230,1129.183,00000000
80240,1127.685,00000000
80250,1129.959,00000000
80260,1128.705,00000000
80270,1129.523,00000000
80280,1128.313,00000000
80290,1128.616,00000000
80300,1128.567,00000000
80310,1128.761,00000000
80320,1129.024,00000000
80330,1128.047,00000000
80340,1128.520,00000000
80350,1127.960,00000000
80360,1128.433,00000000
80370,1128.173,00000000
80380,1127.623,00000000
80390,1127.300,00000000
80400,1128.422,00000000
80410,1127.249,00000000
80420,1127.868,00000000
80430,1126.862,00000000
80440,1127.459,00000000
80450,1126.165,00000000
80460,1127.569,00000000
80470,1126.399,00000000
80480,1127.713,00000000
80490,1127.482,00000000
80500,1127.090,00000000
80510,1128.005,00000000
80520,1128.022,00000000
80530,1128.352,00000000
80540,1127.896,00000000
80550,1127.623,00000000
80560,1126.840,00000000
80570,1127.436,00000000
80580,1126.923,00000000
80590,1127.690,00000000
80600,1126.480,00000000
80610,1128.551,00000000
80620,1127.004,00000000
80630,1128.367,00000000
80640,1127.002,00000000
80650,1128.172,00000000
80660,1128.154,00000000
80670,1127.351,00000000
80680,1127.743,00000000
80690,1128.231,00000000
80700,1127.876,00000000
80710,1127.615,00000000
80720,1128.457,00000000
80730,1127.670,00000000
80740,1128.135,00000000
80750,1127.979,00000000
80760,1129.353,00000000
80770,1128.665,00000000
80780,1129.758,00000000
80790,1128.504,00000000
80800,1129.384,00000000
80810,1128.346,00000000
80820,1129.381,00000000
80830,1128.651,00000000
80840,1128.517,00000000
80850,1128.951,00000000
80860,1128.514,00000000
80870,1129.423,00000000
80880,1128.266,00000000
80890,1129.107,00000000
80900,1128.667,00000000
80910,1129.544,00000000
80920,1128.642,00000000
80930,1129.349,00000000
80940,1127.595,00000000
80950,1128.609,00000000
80960,1128.435,00000000
80970,1130.036,00000000
80980,1128.763,00000000
80990,1128.445,00000000
81000,1129.043,00000000
81010,1128.567,00000000
81020,1128.537,00000000
81030,1128.000,00000000
81040,1128.534,00000000
81050,1127.221,00000000
81060,1127.865,00000000
81070,1126.659,00000000
81080,1127.371,00000000
81090,1127.186,00000000
81100,1127.703,00000000
81110,1127.241,00000000
81120,1128.163,00000000
81130,1127.362,00000000
81140,1127.638,00000000
81150,1128.181,00000000
81160,1128.482,00000000
81170,1128.750,00000000
81180,1127.795,00000000
81190,1128.330,00000000
81200,1127.457,00000000
81210,1128.351,00000000
81220,1127.927,00000000
81230,1128.640,00000000
81240,1127.801,00000000
81250,1128.790,00000000
81260,1127.854,00000000
81270,1129.377,00000000
81280,1128.218,00000000
81290,1128.744,00000000
81300,1127.915,00000000
81310,1128.089,00000000
81320,1130.152,00000000
81330,1128.872,00000000
81340,1128.956,00000000
81350,1128.602,00000000
81360,1128.799,00000000
81370,1127.546,00000000
81380,1127.979,00000000
81390,1127.398,00000000
81400,1128.276,00000000
81410,1126.739,00000000
81420,1127.911,00000000
81430,1127.367,00000000
81440,1128.035,00000000
81450,1126.300,00000000
81460,1127.173,00000000
81470,1127.739,00000000
81480,1127.729,00000000
81490,1128.780,00000000
81500,1127.816,00000000
81510,1127.876,00000000
81520,1127.185,00000000
81530,1128.125,00000000
81540,1127.812,00000000
81550,1128.360,00000000
81560,1127.430,00000000
81570,1128.081,00000000
81580,1127.917,00000000
81590,1128.363,00000000
81600,1127.630,00000000
81610,1127.925,00000000
81620,1127.972,00000000
81630,1128.478,00000000
81640,1127.983,00000000
81650,1128.034,00000000
81660,1128.493,00000000
81670,1128.054,00000000
81680,1129.746,00000000
81690,1128.547,00000000
81700,1129.127,00000000
81710,1128.535,00000000
81720,1128.965,00000000
81730,1128.568,00000000
81740,1127.951,00000000
81750,1126.895,00000000
81760,1128.411,00000000
81770,1133.457,00000000
81780,1130.718,00000000
81790,1128.322,00000000
81800,1128.050,00000000
81810,1128.008,00000000
81820,1127.811,00000000
81830,1128.252,00000000
81840,1128.481,00000000
81850,1128.191,00000000
81860,1127.516,00000000
81870,1128.713,00000000
81880,1127.912,00000000
81890,1128.444,00000000
81900,1126.874,00000000
81910,1127.841,00000000
81920,1127.279,00000000
81930,1128.687,00000000
81940,1128.159,00000000
81950,1128.785,00000000
81960,1127.446,00000000
81970,1127.326,00000000
81980,1126.565,00000000
81990,1126.603,00000000
82000,1127.833,00000000
82010,1127.760,00000000
82020,1128.649,00000000
82030,1129.295,00000000
82040,1128.621,00000000
82050,1127.231,00000000
82060,1128.525,00000000
82070,1127.588,00000000
82080,1127.676,00000000
82090,1127.531,00000000
82100,1128.147,00000000
82110,1127.369,00000000
82120,1128.576,00000000
82130,1127.341,00000000
82140,1128.151,00000000
82150,1128.025,00000000
82160,1128.192,00000000
82170,1128.211,00000000
82180,1127.506,00000000
82190,1127.958,00000000
82200,1127.124,00000000
82210,1127.477,00000000
82220,1127.647,00000000
82230,1128.146,00000000
82240,1127.427,00000000
82250,1127.692,00000000
82260,1126.745,00000000
82270,1127.362,00000000
82280,1127.077,00000000
82290,1128.385,00000000
82300,1127.489,00000000
82310,1128.587,00000000
82320,1128.148,00000000
82330,1128.610,00000000
82340,1128.095,00000000
82350,1128.460,00000000
82360,1128.303,00000000
82370,1127.531,00000000
82380,1128.036,00000000
82390,1127.865,00000000
82400,1128.088,00000000
82410,1127.177,00000000
82420,1127.960,00000000
82430,1127.546,00000000
82440,1128.413,00000000
82450,1127.789,00000000
82460,1128.487,00000000
82470,1127.621,00000000
82480,1128.089,00000000
82490,1127.520,00000000
82500,1127.488,00000000
82510,1127.506,00000000
82520,1127.855,00000000
82530,1128.468,00000000
82540,1128.135,00000000
82550,1128.817,00000000
82560,1128.467,00000000
82570,1128.916,00000000
82580,1128.310,00000000
82590,1128.629,00000000
82600,1127.937,00000000
82610,1128.181,00000000
82620,1127.101,00000000
82630,1127.899,00000000
82640,1126.359,00000000
82650,1126.756,00000000
82660,1127.347,00000000
82670,1126.916,00000000
82680,1127.368,00000000
82690,1126.891,00000000
82700,1127.315,00000000
82710,1126.786,00000000
82720,1127.594,00000000
82730,1127.828,00000000
82740,1128.340,00000000
82750,1127.583,00000000
82760,1127.668,00000000
82770,1126.991,00000000
82780,1127.682,00000000
82790,1126.583,00000000
82800,1127.143,00000000
82810,1125.672,00000000
82820,1127.676,00000000
82830,1127.712,00000000
82840,1127.508,00000000
82850,1127.946,00000000
82860,1126.923,00000000
82870,1128.199,00000000
82880,1127.450,00000000
82890,1128.201,00000000
82900,1127.394,00000000
82910,1128.273,00000000
82920,1127.344,00000000
82930,1128.642,00000000
82940,1126.996,00000000
82950,1128.433,00000000
82960,1126.537,00000000
82970,1127.446,00000000
82980,1126.466,00000000
82990,1126.695,00000000
83000,1126.761,00000000
83010,1127.011,00000000
83020,1127.146,00000000
83030,1126.754,00000000
83040,1127.671,00000000
83050,1127.239,00000000
83060,1128.440,00000000
83070,1127.172,00000000
83080,1127.801,00000000
83090,1126.549,00000000
83100,1128.374,00000000
83110,1126.903,00000000
83120,1126.542,00000000
83130,1126.636,00000000
83140,1127.476,00000000
83150,1127.280,00000000
83160,1127.910,00000000
83170,1127.913,00000000
83180,1126.349,00000000
83190,1126.842,00000000
83200,1126.862,00000000
83210,1128.111,00000000
83220,1126.824,00000000
83230,1127.293,00000000
83240,1127.329,00000000
83250,1127.583,00000000
83260,1126.373,00000000
83270,1127.115,00000000
83280,1126.838,00000000
83290,1127.740,00000000
83300,1127.538,00000000
83310,1127.906,00000000
83320,1127.816,00000000
83330,1128.061,00000000
83340,1127.968,00000000
83350,1127.244,00000000
83360,1127.839,00000000
83370,1126.684,00000000
83380,1127.746,00000000
83390,1127.177,00000000
83400,1128.005,00000000
83410,1127.986,00000000
83420,1128.204,00000000
83430,1127.408,00000000
83440,1128.116,00000000
83450,1127.251,00000000
83460,1128.997,00000000
83470,1127.600,00000000
83480,1128.042,00000000
83490,1128.048,00000000
83500,1127.260,00000000
83510,1127.077,00000000
83520,1126.735,00000000
83530,1128.055,00000000
83540,1127.245,00000000
83550,1127.973,00000000
83560,1127.138,00000000
83570,1127.487,00000000
83580,1126.752,00000000
83590,1127.410,00000000
83600,1125.905,00000000
83610,1127.426,00000000
83620,1125.599,00000000
83630,1126.966,00000000
83640,1126.274,00000000
83650,1127.851,00000000
83660,1127.813,00000000
83670,1127.718,00000000
83680,1127.492,00000000
83690,1126.682,00000000
83700,1127.831,00000000
83710,1126.808,00000000
83720,1127.774,00000000
83730,1126.794,00000000
83740,1127.167,00000000
83750,1126.114,00000000
83760,1126.670,00000000
83770,1126.173,00000000
83780,1126.586,00000000
83790,1124.783,00000000
83800,1126.138,00000000
83810,1126.019,00000000
83820,1128.192,00000000
83830,1127.168,00000000
83840,1126.856,00000000
83850,1127.675,00000000
83860,1126.831,00000000
83870,1127.326,00000000
83880,1126.917,00000000
83890,1127.690,00000000
83900,1126.767,00000000
83910,1127.723,00000000
83920,1126.281,00000000
83930,1127.079,00000000
83940,1127.323,00000000
83950,1127.814,00000000
83960,1127.267,00000000
83970,1127.840,00000000
83980,1127.505,00000000
83990,1128.263,00000000
84000,1127.916,00000000
84010,1128.094,00000000
84020,1128.348,00000000
84030,1127.910,00000000
84040,1127.883,00000000
84050,1127.359,00000000
84060,1127.888,00000000
84070,1127.752,00000000
84080,1128.381,00000000
84090,1127.785,00000000
84100,1128.654,00000000
84110,1127.509,00000000
84120,1127.633,00000000
84130,1127.045,00000000
84140,1128.034,00000000
84150,1127.281,00000000
84160,1127.954,00000000
84170,1127.990,00000000
84180,1128.339,00000000
84190,1127.693,00000000
84200,1126.888,00000000
84210,1127.156,00000000
84220,1126.402,00000000
84230,1126.968,00000000
84240,1125.818,00000000
84250,1127.679,00000000
84260,1126.728,00000000
84270,1127.794,00000000
84280,1126.497,00000000
84290,1126.977,00000000
84300,1126.692,00000000
84310,1127.798,00000000
84320,1126.725,00000000
84330,1127.956,00000000
84340,1127.374,00000000
84350,1128.639,00000000
84360,1127.876,00000000
84370,1135.016,00000000
84380,1130.762,00000000
84390,1128.985,00000000
84400,1127.615,00000000
84410,1127.056,00000000
84420,1127.657,00000000
84430,1126.742,00000000
84440,1127.745,00000000
84450,1126.841,00000000
84460,1128.324,00000000
84470,1127.452,00000000
84480,1128.612,00000000
84490,1127.498,00000000
84500,1128.830,00000000
84510,1127.357,00000000
84520,1127.728,00000000
84530,1127.787,00000000
84540,1127.699,00000000
84550,1127.468,00000000
84560,1127.204,00000000
84570,1127.511,00000000
84580,1126.550,00000000
84590,1128.063,00000000
84600,1126.845,00000000
84610,1127.629,00000000
84620,1126.843,00000000
84630,1127.601,00000000
84640,1126.577,00000000
84650,1128.420,00000000
84660,1126.957,00000000
84670,1127.081,00000000
84680,1127.134,00000000
84690,1127.495,00000000
84700,1126.852,00000000
84710,1127.236,00000000
84720,1127.618,00000000
84730,1126.824,00000000
84740,1127.184,00000000
84750,1127.309,00000000
84760,1126.964,00000000
84770,1126.986,00000000
84780,1127.641,00000000
84790,1126.914,00000000
84800,1127.977,00000000
84810,1126.252,00000000
84820,1127.351,00000000
84830,1126.060,00000000
84840,1126.813,00000000
84850,1125.845,00000000
84860,1126.416,00000000
84870,1126.069,00000000
84880,1126.871,00000000
84890,1127.250,00000000
84900,1126.201,00000000
84910,1127.219,00000000
84920,1127.296,00000000
84930,1127.917,00000000
84940,1126.761,00000000
84950,1126.873,00000000
84960,1126.945,00000000
84970,1127.844,00000000
84980,1127.373,00000000
84990,1127.627,00000000
85000,1126.198,00000000
85010,1127.513,00000000
85020,1126.639,00000000
85030,1127.525,00000000
85040,1127.719,00000000
85050,1127.831,00000000
85060,1127.419,00000000
85070,1127.838,00000000
85080,1128.349,00000000
85090,1127.062,00000000
85100,1128.622,00000000
85110,1127.401,00000000
85120,1127.790,00000000
85130,1127.951,00000000
85140,1128.032,00000000
85150,1126.568,00000000
85160,1127.646,00000000
85170,1126.810,00000000
85180,1128.099,00000000
85190,1127.063,00000000
85200,1127.910,00000000
85210,1126.610,00000000
85220,1128.208,00000000
85230,1127.610,00000000
85240,1129.225,00000000
85250,1128.795,00000000
85260,1128.617,00000000
85270,1128.635,00000000
85280,1129.071,00000000
85290,1129.400,00000000
85300,1127.746,00000000
85310,1127.947,00000000
85320,1126.894,00000000
85330,1127.722,00000000
85340,1127.073,00000000
85350,1127.576,00000000
85360,1127.281,00000000
85370,1128.173,00000000
85380,1127.756,00000000
85390,1128.097,00000000
85400,1127.274,00000000
85410,1126.986,00000000
85420,1127.252,00000000
85430,1126.644,00000000
85440,1127.539,00000000
85450,1126.907,00000000
85460,1127.965,00000000
85470,1127.057,00000000
85480,1126.630,00000000
85490,1126.708,00000000
85500,1128.288,00000000
85510,1127.078,00000000
85520,1127.212,00000000
85530,1126.496,00000000
85540,1127.479,00000000
85550,1127.455,00000000
85560,1127.518,00000000
85570,1128.800,00000000
85580,1128.022,00000000
85590,1128.293,00000000
85600,1127.947,00000000
85610,1128.058,00000000
85620,1127.961,00000000
85630,1128.297,00000000
85640,1127.208,00000000
85650,1127.579,00000000
85660,1127.022,00000000
85670,1127.554,00000000
85680,1126.437,00000000
85690,1127.215,00000000
85700,1126.295,00000000
85710,1127.263,00000000
85720,1126.299,00000000
85730,1127.013,00000000
85740,1127.217,00000000
85750,1127.596,00000000
85760,1128.315,00000000
85770,1127.753,00000000
85780,1128.421,00000000
85790,1128.025,00000000
85800,1127.687,00000000
85810,1126.350,00000000
85820,1127.504,00000000
85830,1126.960,00000000
85840,1127.609,00000000
85850,1126.681,00000000
85860,1127.378,00000000
85870,1126.537,00000000
85880,1127.503,00000000
85890,1126.460,00000000
85900,1128.071,00000000
85910,1126.095,00000000
85920,1126.559,00000000
85930,1125.979,00000000
85940,1125.790,00000000
85950,1126.508,00000000
85960,1127.338,00000000
85970,1128.392,00000000
85980,1126.318,00000000
85990,1127.275,00000000
86000,1125.930,00000000
86010,1127.337,00000000
86020,1126.327,00000000
86030,1127.872,00000000
86040,1127.175,00000000
86050,1127.511,00000000
86060,1126.813,00000000
86070,1127.428,00000000
86080,1127.227,00000000
86090,1127.679,00000000
86100,1127.118,00000000
86110,1127.089,00000000
86120,1127.172,00000000
86130,1127.058,00000000
86140,1128.102,00000000
86150,1127.863,00000000
86160,1127.947,00000000
86170,1127.827,00000000
86180,1127.907,00000000
86190,1126.935,00000000
86200,1128.128,00000000
86210,1128.023,00000000
86220,1129.053,00000000
86230,1127.878,00000000
86240,1128.091,00000000
86250,1127.226,00000000
86260,1128.257,00000000
86270,1127.327,00000000
86280,1127.443,00000000
86290,1128.052,00000000
86300,1127.883,00000000
86310,1129.289,00000000
86320,1127.748,00000000
86330,1128.045,00000000
86340,1127.405,00000000
86350,1127.565,00000000
86360,1126.927,00000000
86370,1126.938,00000000
86380,1126.814,00000000
86390,1127.458,00000000
86400,1127.223,00000000
86410,1128.066,00000000
86420,1126.682,00000000
86430,1127.460,00000000
86440,1127.448,00000000
86450,1127.751,00000000
86460,1127.165,00000000
86470,1127.229,00000000
86480,1127.478,00000000
86490,1126.717,00000000
86500,1127.532,00000000
86510,1126.615,00000000
86520,1126.831,00000000
86530,1125.626,00000000
86540,1127.963,00000000
86550,1127.684,00000000
86560,1128.427,00000000
86570,1127.148,00000000
86580,1128.550,00000000
86590,1126.975,00000000
86600,1127.130,00000000
86610,1126.305,00000000
86620,1127.675,00000000
86630,1128.000,00000000
86640,1128.080,00000000
86650,1128.666,00000000
86660,1127.061,00000000
86670,1129.194,00000000
86680,1127.920,00000000
86690,1128.489,00000000
86700,1127.486,00000000
86710,1127.875,00000000
86720,1127.269,00000000
86730,1128.430,00000000
86740,1127.406,00000000
86750,1127.776,00000000
86760,1126.806,00000000
86770,1127.437,00000000
86780,1127.448,00000000
86790,1128.309,00000000
86800,1126.741,00000000
86810,1128.198,00000000
86820,1127.583,00000000
86830,1127.469,00000000
86840,1127.585,00000000
86850,1126.753,00000000
86860,1127.728,00000000
86870,1126.786,00000000
86880,1127.769,00000000
86890,1127.126,00000000
86900,1128.008,00000000
86910,1127.200,00000000
86920,1128.746,00000000
86930,1127.719,00000000
86940,1128.002,00000000
86950,1126.766,00000000
86960,1128.111,00000000
86970,1127.716,00000000
86980,1128.262,00000000
86990,1127.316,00000000
87000,1127.569,00000000
87010,1133.233,00000000
87020,1128.868,00000000
87030,1129.684,00000000
87040,1127.486,00000000
87050,1128.089,00000000
87060,1126.730,00000000
87070,1127.527,00000000
87080,1126.466,00000000
87090,1127.469,00000000
87100,1127.115,00000000
87110,1127.855,00000000
87120,1126.956,00000000
87130,1127.112,00000000
87140,1126.923,00000000
87150,1127.675,00000000
87160,1127.380,00000000
87170,1127.647,00000000
87180,1127.513,00000000
87190,1126.736,00000000
87200,1127.554,00000000
87210,1126.722,00000000
87220,1127.664,00000000
87230,1126.738,00000000
87240,1127.551,00000000
87250,1126.803,00000000
87260,1127.480,00000000
87270,1125.625,00000000
87280,1126.627,00000000
87290,1125.980,00000000
87300,1126.590,00000000
87310,1125.491,00000000
87320,1125.982,00000000
87330,1126.000,00000000
87340,1127.111,00000000
87350,1128.267,00000000
87360,1127.900,00000000
87370,1128.003,00000000
87380,1128.888,00000000
87390,1129.007,00000000
87400,1128.088,00000000
87410,1128.433,00000000
87420,1128.066,00000000
87430,1128.181,00000000
87440,1127.500,00000000
87450,1127.333,00000000
87460,1126.529,00000000
87470,1127.226,00000000
87480,1127.103,00000000
87490,1127.802,00000000
87500,1126.480,00000000
87510,1127.219,00000000
87520,1126.959,00000000
87530,1127.154,00000000
87540,1127.642,00000000
87550,1127.443,00000000
87560,1128.705,00000000
87570,1127.703,00000000
87580,1128.801,00000000
87590,1127.595,00000000
87600,1128.507,00000000
87610,1127.296,00000000
87620,1128.256,00000000
87630,1127.056,00000000
87640,1127.907,00000000
87650,1126.615,00000000
87660,1127.525,00000000
87670,1125.884,00000000
87680,1126.918,00000000
87690,1127.509,00000000
87700,1127.990,00000000
87710,1128.462,00000000
87720,1127.463,00000000
87730,1128.719,00000000
87740,1127.827,00000000
87750,1128.685,00000000
87760,1127.995,00000000
87770,1128.067,00000000
87780,1127.571,00000000
87790,1128.609,00000000
87800,1127.060,00000000
87810,1126.573,00000000
87820,1125.201,00000000
87830,1126.584,00000000
87840,1125.928,00000000
87850,1126.597,00000000
87860,1126.938,00000000
87870,1126.347,00000000
87880,1127.456,00000000
87890,1127.196,00000000
87900,1128.018,00000000
87910,1127.818,00000000
87920,1128.262,00000000
87930,1127.516,00000000
87940,1127.710,00000000
87950,1127.247,00000000
87960,1127.563,00000000
87970,1126.121,00000000
87980,1127.540,00000000
87990,1126.739,00000000
88000,1127.752,00000000
88010,1127.779,00000000
88020,1128.513,00000000
88030,1128.160,00000000
88040,1127.419,00000000
88050,1128.790,00000000
88060,1127.483,00000000
88070,1128.329,00000000
88080,1127.623,00000000
88090,1128.465,00000000
88100,1127.914,00000000
88110,1129.445,00000000
88120,1127.722,00000000
88130,1128.763,00000000
88140,1126.826,00000000
88150,1127.172,00000000
88160,1126.896,00000000
88170,1127.421,00000000
88180,1126.805,00000000
88190,1127.343,00000000
88200,1128.284,00000000
88210,1127.925,00000000
88220,1127.907,00000000
88230,1126.958,00000000
88240,1127.566,00000000
88250,1127.296,00000000
88260,1127.892,00000000
88270,1127.058,00000000
88280,1128.101,00000000
88290,1126.679,00000000
88300,1127.196,00000000
88310,1126.171,00000000
88320,1127.198,00000000
88330,1125.794,00000000
88340,1127.319,00000000
88350,1127.047,00000000
88360,1127.169,00000000
88370,1127.499,00000000
88380,1127.223,00000000
88390,1128.000,00000000
88400,1127.197,00000000
88410,1128.468,00000000
88420,1127.569,00000000
88430,1128.086,00000000
88440,1127.249,00000000
88450,1129.270,00000000
88460,1127.802,00000000
88470,1127.788,00000000
88480,1126.589,00000000
88490,1127.160,00000000
88500,1126.785,00000000
88510,1127.373,00000000
88520,1127.045,00000000
88530,1128.146,00000000
88540,1128.208,00000000
88550,1126.650,00000000
88560,1127.629,00000000
88570,1126.559,00000000
88580,1127.582,00000000
88590,1126.680,00000000
88600,1127.022,00000000
88610,1126.870,00000000
88620,1127.812,00000000
88630,1127.336,00000000
88640,1127.472,00000000
88650,1125.614,00000000
88660,1126.622,00000000
88670,1126.489,00000000
88680,1127.365,00000000
88690,1126.992,00000000
88700,1126.847,00000000
88710,1127.511,00000000
88720,1126.481,00000000
88730,1126.969,00000000
88740,1126.783,00000000
88750,1126.868,00000000
88760,1126.203,00000000
88770,1126.672,00000000
88780,1126.096,00000000
88790,1126.673,00000000
88800,1126.667,00000000
88810,1127.736,00000000
88820,1126.479,00000000
88830,1127.764,00000000
88840,1127.482,00000000
88850,1127.844,00000000
88860,1127.961,00000000
88870,1126.666,00000000
88880,1127.658,00000000
88890,1126.483,00000000
88900,1126.618,00000000
88910,1126.584,00000000
88920,1128.230,00000000
88930,1126.555,00000000
88940,1127.668,00000000
88950,1126.407,00000000
88960,1127.996,00000000
88970,1126.093,00000000
88980,1127.056,00000000
88990,1127.090,00000000
89000,1127.892,00000000
89010,1126.582,00000000
89020,1127.478,00000000
89030,1126.871,00000000
89040,1127.401,00000000
89050,1127.330,00000000
89060,1127.111,00000000
89070,1127.986,00000000
89080,1127.457,00000000
89090,1127.377,00000000
89100,1127.592,00000000
89110,1127.521,00000000
89120,1126.501,00000000
89130,1127.804,00000000
89140,1126.827,00000000
89150,1127.777,00000000
89160,1128.560,00000000
89170,1128.348,00000000
89180,1127.097,00000000
89190,1127.028,00000000
89200,1127.294,00000000
89210,1127.390,00000000
89220,1127.253,00000000
89230,1127.227,00000000
89240,1127.571,00000000
89250,1127.143,00000000
89260,1127.916,00000000
89270,1126.920,00000000
89280,1127.884,00000000
89290,1127.043,00000000
89300,1128.032,00000000
89310,1127.070,00000000
89320,1128.528,00000000
89330,1127.506,00000000
89340,1129.357,00000000
89350,1127.376,00000000
89360,1129.355,00000000
89370,1127.929,00000000
89380,1128.089,00000000
89390,1128.489,00000000
89400,1127.838,00000000
89410,1128.766,00000000
89420,1128.500,00000000
89430,1128.434,00000000
89440,1127.645,00000000
89450,1128.437,00000000
89460,1127.070,00000000
89470,1127.859,00000000
89480,1127.014,00000000
89490,1128.390,00000000
89500,1127.711,00000000
89510,1128.148,00000000
89520,1129.406,00000000
89530,1128.506,00000000
89540,1130.496,00000000
89550,1129.488,00000000
89560,1128.772,00000000
89570,1128.109,00000000
89580,1128.341,00000000
89590,1127.824,00000000
89600,1128.407,00000000
89610,1127.176,00000000
89620,1127.545,00000000
89630,1126.841,00000000
89640,1127.665,00000000
89650,1126.780,00000000
89660,1128.330,00000000
89670,1127.841,00000000
89680,1128.329,00000000
89690,1127.196,00000000
89700,1128.173,00000000
89710,1127.777,00000000
89720,1128.528,00000000
89730,1127.625,00000000
89740,1128.431,00000000
89750,1128.595,00000000
89760,1128.370,00000000
89770,1128.871,00000000
89780,1128.311,00000000
89790,1129.220,00000000
89800,1128.858,00000000
89810,1128.528,00000000
89820,1128.484,00000000
89830,1128.855,00000000
89840,1127.590,00000000
89850,1128.909,00000000
89860,1127.156,00000000
89870,1128.326,00000000
89880,1127.902,00000000
89890,1128.740,00000000
89900,1127.873,00000000
89910,1128.325,00000000
89920,1128.405,00000000
89930,1128.003,00000000
89940,1127.671,00000000
89950,1126.691,00000000
89960,1127.624,00000000
89970,1127.252,00000000
89980,1128.225,00000000
89990,1126.996,00000000
90000,1127.799,00000000
90010,1126.926,00000000
90020,1128.147,00000000
90030,1127.165,00000000
90040,1128.481,00000000
90050,1126.289,00000000
90060,1127.124,00000000
90070,1126.943,00000000
90080,1128.013,00000000
90090,1128.397,00000000
90100,1126.692,00000000
90110,1126.934,00000000
90120,1126.756,00000000
90130,1127.257,00000000
90140,1126.415,00000000
90150,1127.982,00000000
90160,1127.181,00000000
90170,1127.921,00000000
90180,1127.397,00000000
90190,1128.238,00000000
90200,1127.719,00000000
90210,1128.054,00000000
90220,1126.773,00000000
90230,1128.504,00000000
90240,1128.356,00000000
90250,1127.905,00000000
90260,1128.306,00000000
90270,1127.416,00000000
90280,1128.213,00000000
90290,1127.893,00000000
90300,1128.799,00000000
90310,1128.315,00000000
90320,1128.335,00000000
90330,1127.687,00000000
90340,1128.448,00000000
90350,1127.256,00000000
90360,1127.938,00000000
90370,1126.715,00000000
90380,1127.725,00000000
90390,1127.190,00000000
90400,1128.007,00000000
90410,1127.428,00000000
90420,1127.825,00000000
90430,1127.812,00000000
90440,1127.103,00000000
90450,1127.835,00000000
90460,1127.072,00000000
90470,1127.758,00000000
90480,1127.557,00000000
90490,1128.301,00000000
90500,1127.708,00000000
90510,1128.137,00000000
90520,1127.848,00000000
90530,1127.842,00000000
90540,1126.603,00000000
90550,1127.178,00000000
90560,1127.428,00000000
90570,1127.850,00000000
90580,1126.692,00000000
90590,1128.547,00000000
90600,1127.622,00000000
90610,1127.365,00000000
90620,1127.914,00000000
90630,1127.441,00000000
90640,1127.516,00000000
90650,1126.642,00000000
90660,1127.984,00000000
90670,1126.473,00000000
90680,1127.576,00000000
90690,1126.760,00000000
90700,1127.176,00000000
90710,1126.702,00000000
90720,1127.462,00000000
90730,1127.123,00000000
90740,1128.082,00000000
90750,1126.780,00000000
90760,1127.261,00000000
90770,1126.933,00000000
90780,1127.758,00000000
90790,1127.722,00000000
90800,1127.488,00000000
90810,1127.787,00000000
90820,1126.637,00000000
90830,1127.376,00000000
90840,1127.049,00000000
90850,1127.754,00000000
90860,1126.465,00000000
90870,1127.686,00000000
90880,1126.842,00000000
90890,1128.715,00000000
90900,1127.910,00000000
90910,1127.718,00000000
90920,1127.948,00000000
90930,1128.750,00000000
90940,1128.424,00000000
90950,1129.522,00000000
90960,1129.684,00000000
90970,1128.301,00000000
90980,1128.200,00000000
90990,1127.233,00000000
91000,1128.515,00000000
91010,1128.342,00000000
91020,1128.415,00000000
91030,1127.507,00000000
91040,1128.642,00000000
91050,1128.071,00000000
91060,1128.646,00000000
91070,1127.392,00000000
91080,1128.342,00000000
91090,1128.355,00000000
91100,1127.947,00000000
91110,1128.302,00000000
91120,1128.115,00000000
91130,1128.803,00000000
91140,1128.083,00000000
91150,1128.913,00000000
91160,1128.126,00000000
91170,1128.716,00000000
91180,1128.141,00000000
91190,1129.147,00000000
91200,1127.345,00000000
91210,1128.218,00000000
91220,1127.678,00000000
91230,1128.065,00000000
91240,1127.292,00000000
91250,1127.662,00000000
91260,1128.175,00000000
91270,1128.530,00000000
91280,1128.780,00000000
91290,1127.657,00000000
91300,1130.411,00000000
91310,1128.126,00000000
91320,1128.906,00000000
91330,1127.327,00000000
91340,1128.285,00000000
91350,1126.957,00000000
91360,1128.395,00000000
91370,1127.163,00000000
91380,1128.552,00000000
91390,1127.586,00000000
91400,1127.787,00000000
91410,1126.868,00000000
91420,1128.558,00000000
91430,1128.775,00000000
91440,1128.787,00000000
91450,1128.713,00000000
91460,1127.974,00000000
91470,1128.237,00000000
91480,1127.770,00000000
91490,1128.626,00000000
91500,1127.694,00000000
91510,1128.280,00000000
91520,1127.560,00000000
91530,1127.952,00000000
91540,1126.944,00000000
91550,1128.518,00000000
91560,1127.311,00000000
91570,1128.665,00000000
91580,1127.083,00000000
91590,1128.114,00000000
91600,1128.354,00000000
91610,1128.057,00000000
91620,1128.526,00000000
91630,1127.848,00000000
91640,1128.583,00000000
91650,1127.554,00000000
91660,1129.781,00000000
91670,1128.083,00000000
91680,1128.877,00000000
91690,1127.499,00000000
91700,1128.242,00000000
91710,1127.448,00000000
91720,1128.843,00000000
91730,1127.653,00000000
91740,1128.554,00000000
91750,1127.925,00000000
91760,1129.262,00000000
91770,1129.134,00000000
91780,1128.908,00000000
91790,1128.767,00000000
91800,1128.107,00000000
91810,1128.831,00000000
91820,1127.917,00000000
91830,1128.935,00000000
91840,1128.560,00000000
91850,1129.012,00000000
91860,1128.783,00000000
91870,1128.776,00000000
91880,1127.682,00000000
91890,1128.473,00000000
91900,1127.980,00000000
91910,1128.549,00000000
91920,1127.528,00000000
91930,1128.143,00000000
91940,1127.953,00000000
91950,1128.261,00000000
91960,1130.677,00000000
91970,1129.017,00000000
91980,1128.713,00000000
91990,1684.590,00000000
92000,1897.686,00000000
92010,1974.621,00000000
92020,2005.090,00000000
92030,2014.671,00000000
92040,2006.005,00000000
92050,1991.349,00000000
92060,1985.958,00000000
92070,1983.434,00000000
92080,1983.089,00000000
92090,1982.589,00000000
92100,1983.102,00000000
92110,1984.317,00000000
92120,1985.689,00000000
92130,1986.474,00000000
92140,1987.071,00000000
92150,1987.390,00000000
92160,1988.233,00000000
92170,1994.902,00000000
92180,2000.209,00000000
92190,2002.499,00000000
92200,2002.131,00000000
92210,2001.413,00000000
92220,2001.395,00000000
92230,2000.649,00000000
92240,2001.121,00000000
92250,2000.501,00000000
92260,2001.724,00000000
92270,1995.084,00000000
92280,1993.229,00000000
92290,1992.244,00000000
92300,1991.866,00000000
92310,1991.760,00000000
92320,1992.379,00000000
92330,1992.082,00000000
92340,1992.320,00000000
92350,4369.575,00000000
92360,7650.765,00000000
92370,8613.841,00000000
92380,8960.651,00000000
92390,9079.854,00000000
92400,9125.396,00000000
92410,9571.387,00000000
92420,9849.074,00000000
92430,9921.602,00000000
92440,10059.773,00000000
92450,9968.946,00000000
92460,9950.220,00000000
92470,9894.558,00000000
92480,10196.983,00000000
92490,10205.580,00000000
92500,10286.418,00000000
92510,10347.620,00000000
92520,10072.615,00000000
92530,10137.170,00000000
92540,10627.806,00000000
92550,10479.129,00000000
92560,10506.609,00000000
92570,10590.067,00000000
92580,10313.356,00000000
92590,10617.227,00000000
92600,10983.815,00000000
92610,10671.538,00000000
92620,10705.654,00000000
92630,10536.513,00000000
92640,9755.675,00000000
92650,10079.402,00000000
92660,10247.260,00000000
92670,10520.259,00000000
92680,10466.830,00000000
92690,9831.625,00000000
92700,10207.042,00000000
92710,10383.700,00000000
92720,10247.939,00000000
92730,10551.929,00000000
92740,10493.062,00000000
92750,10545.514,00000000
92760,10572.086,00000000
92770,10627.072,00000000
92780,10480.319,00000000
92790,10314.841,00000000
92800,10430.725,00000000
92810,10616.997,00000000
92820,10592.379,00000000
92830,10485.254,00000000
92840,10434.474,00000000
92850,10410.359,00000000
92860,10399.017,00000000
92870,10389.983,00000000
92880,10464.782,00000000
92890,10539.535,00000000
92900,10556.401,00000000
92910,10496.354,00000000
92920,10655.606,00000000
92930,10759.460,00000000
92940,10777.348,00000000
92950,10789.396,00000000
92960,10777.589,00000000
92970,10613.292,00000000
92980,10588.782,00000000
92990,10579.419,00000000
93000,10567.736,00000000
93010,10542.249,00000000
93020,10644.754,00000000
93030,10669.212,00000000
93040,10671.641,00000000
93050,10678.219,00000000
93060,10587.965,00000000
93070,10476.688,00000000
93080,10733.231,00000000
93090,10832.033,00000000
93100,10873.011,00000000
93110,10873.961,00000000
93120,10888.643,00000000
93130,10884.679,00000000
93140,10785.412,00000000
93150,10373.913,00000000
93160,10507.476,00000000
93170,10562.523,00000000
93180,10577.071,00000000
93190,10589.122,00000000
93200,10540.274,00000000
93210,10516.250,00000000
93220,10590.149,00000000
93230,10605.910,00000000
93240,10600.530,00000000
93250,10570.902,00000000
93260,10573.093,00000000
93270,10557.028,00000000
93280,10595.546,00000000
93290,10602.266,00000000
93300,10568.732,00000000
93310,10596.412,00000000
93320,10593.726,00000000
93330,10586.544,00000000
93340,10582.337,00000000
93350,10600.948,00000000
93360,10367.703,00000000
93370,10507.865,00000000
93380,10740.919,00000000
93390,10816.859,00000000
93400,10854.534,00000000
93410,10868.811,00000000
93420,10879.977,00000000
93430,10883.159,00000000
93440,10256.722,00000000
93450,10805.217,00000000
93460,10957.277,00000000
93470,10997.956,00000000
93480,11032.779,00000000
93490,11058.419,00000000
93500,11086.426,00000000
93510,11078.035,00000000
93520,11090.027,00000000
93530,11079.683,00000000
93540,11065.084,00000000
93550,11076.605,00000000
93560,11061.668,00000000
93570,11042.855,00000000
93580,11062.735,00000000
93590,11084.692,00000000
93600,11045.889,00000000
93610,11047.981,00000000
93620,11083.196,00000000
93630,11069.904,00000000
93640,11071.920,00000000
93650,11058.394,00000000
93660,10281.272,00000000
93670,10339.443,00000000
93680,10359.173,00000000
93690,10299.026,00000000
93700,9699.827,00000000
93710,9305.817,00000000
93720,9197.665,00000000
93730,9161.245,00000000
93740,9108.403,00000000
93750,9110.602,00000000
93760,9100.368,00000000
93770,9140.818,00000000
93780,9220.313,00000000
93790,9253.009,00000000
93800,9261.029,00000000
93810,9278.181,00000000
93820,9292.800,00000000
93830,9285.739,00000000
93840,9284.641,00000000
93850,9282.761,00000000
93860,9484.404,00000000
93870,9296.268,00000000
93880,5984.854,00000000
93890,2909.473,00000000
93900,1777.295,00000000
93910,1363.857,00000000
93920,1213.860,00000000
93930,1158.065,00000000
93940,1138.057,00000000
93950,1131.010,00000000
93960,1128.407,00000000
93970,1127.251,00000000
93980,1126.000,00000000
93990,1126.545,00000000
94000,1125.939,00000000
94010,1126.755,00000000
94020,1125.564,00000000
94030,1127.475,00000000
94040,1126.176,00000000
94050,1126.990,00000000
94060,1127.722,00000000
94070,1126.164,00000000
94080,1126.885,00000000
94090,1125.883,00000000
94100,1126.678,00000000
94110,1125.546,00000000
94120,1126.430,00000000
94130,1124.905,00000000
94140,1127.194,00000000
94150,1126.750,00000000
94160,1125.919,00000000
94170,1127.076,00000000
94180,1126.976,00000000
94190,1127.484,00000000
94200,1126.441,00000000
94210,1127.213,00000000
94220,1126.431,00000000
94230,1126.366,00000000
94240,1126.829,00000000
94250,1126.348,00000000
94260,1127.017,00000000
94270,1126.037,00000000
94280,1127.099,00000000
94290,1125.131,00000000
94300,1126.576,00000000
94310,1126.185,00000000
94320,1127.262,00000000
94330,1126.963,00000000
94340,1126.673,00000000
94350,1126.816,00000000
94360,1125.961,00000000
94370,1127.372,00000000
94380,1126.027,00000000
94390,1126.972,00000000
94400,1125.871,00000000
94410,1127.102,00000000
94420,1126.639,00000000
94430,1127.409,00000000
94440,1127.712,00000000
94450,1126.635,00000000
94460,1127.702,00000000
94470,1126.400,00000000
94480,1127.249,00000000
94490,1127.696,00000000
94500,1127.874,00000000
94510,1126.956,00000000
94520,1126.856,00000000
94530,1133.219,00000000
94540,1128.406,00000000
94550,1128.439,00000000
94560,1127.567,00000000
94570,1128.605,00000000
94580,1127.061,00000000
94590,1128.158,00000000
94600,1128.106,00000000
94610,1127.729,00000000
94620,1128.146,00000000
94630,1127.357,00000000
94640,1127.689,00000000
94650,1126.789,00000000
94660,1128.517,00000000
94670,1127.339,00000000
94680,1126.839,00000000
94690,1127.533,00000000
94700,1127.380,00000000
94710,1128.006,00000000
94720,1127.636,00000000
94730,1127.999,00000000
94740,1127.800,00000000
94750,1128.022,00000000
94760,1127.906,00000000
94770,1127.785,00000000
94780,1126.927,00000000
94790,1127.492,00000000
94800,1127.960,00000000
94810,1127.656,00000000
94820,1128.195,00000000
94830,1127.196,00000000
94840,1127.944,00000000
94850,1128.331,00000000
94860,1128.384,00000000
94870,1126.983,00000000
94880,1127.468,00000000
94890,1128.098,00000000
94900,1127.108,00000000
94910,1127.141,00000000
94920,1126.001,00000000
94930,1127.295,00000000
94940,1126.149,00000000
94950,1127.249,00000000
94960,1126.476,00000000
94970,1127.298,00000000
94980,1126.773,00000000
94990,1127.032,00000000
95000,1127.561,00000000
95010,1126.638,00000000
95020,1127.444,00000000
95030,1126.801,00000000
95040,1127.423,00000000
95050,1125.556,00000000
95060,1127.202,00000000
95070,1125.837,00000000
95080,1127.589,00000000
95090,1127.295,00000000
95100,1126.776,00000000
95110,1127.586,00000000
95120,1126.931,00000000
95130,1127.916,00000000
95140,1127.332,00000000
95150,1127.542,00000000
95160,1125.880,00000000
95170,1127.630,00000000
95180,1127.390,00000000
95190,1127.302,00000000
95200,1127.405,00000000
95210,1127.695,00000000
95220,1128.345,00000000
95230,1127.345,00000000
95240,1127.803,00000000
95250,1127.074,00000000
95260,1127.465,00000000
95270,1126.411,00000000
95280,1127.330,00000000
95290,1127.784,00000000
95300,1127.207,00000000
95310,1128.496,00000000
95320,1127.864,00000000
95330,1128.776,00000000
95340,1128.397,00000000
95350,1128.370,00000000
95360,1127.317,00000000
95370,1128.115,00000000
95380,1127.779,00000000
95390,1128.342,00000000
95400,1128.832,00000000
95410,1127.962,00000000
95420,1128.750,00000000
95430,1127.364,00000000
95440,1128.568,00000000
95450,1127.526,00000000
95460,1128.389,00000000
95470,1127.901,00000000
95480,1128.204,00000000
95490,1128.119,00000000
95500,1128.454,00000000
95510,1128.907,00000000
95520,1128.267,00000000
95530,1129.173,00000000
95540,1128.067,00000000
95550,1128.201,00000000
95560,1129.401,00000000
95570,1129.259,00000000
95580,1127.392,00000000
95590,1127.909,00000000
95600,1128.123,00000000
95610,1128.244,00000000
95620,1128.273,00000000
95630,1127.226,00000000
95640,1127.787,00000000
95650,1126.600,00000000
95660,1127.625,00000000
95670,1126.650,00000000
95680,1127.130,00000000
95690,1126.384,00000000
95700,1128.094,00000000
95710,1127.648,00000000
95720,1128.363,00000000
95730,1128.016,00000000
95740,1127.475,00000000
95750,1127.555,00000000
95760,1126.581,00000000
95770,1127.646,00000000
95780,1126.831,00000000
95790,1127.907,00000000
95800,1127.071,00000000
95810,1127.684,00000000
95820,1127.125,00000000
95830,1125.352,00000000
95840,1127.064,00000000
95850,1126.802,00000000
95860,1126.907,00000000
95870,1126.226,00000000
95880,1127.223,00000000
95890,1126.736,00000000
95900,1127.981,00000000
95910,1127.349,00000000
95920,1128.762,00000000
95930,1128.443,00000000
95940,1127.858,00000000
95950,1128.265,00000000
95960,1128.352,00000000
95970,1128.218,00000000
95980,1127.698,00000000
95990,1128.462,00000000
96000,1126.966,00000000
96010,1127.157,00000000
96020,1126.825,00000000
96030,1127.950,00000000
96040,1127.397,00000000
96050,1127.865,00000000
96060,1128.426,00000000
96070,1127.425,00000000
96080,1127.248,00000000
96090,1126.981,00000000
96100,1127.196,00000000
96110,1126.418,00000000
96120,1127.316,00000000
96130,1126.246,00000000
96140,1127.624,00000000
96150,1126.841,00000000
96160,1126.781,00000000
96170,1126.414,00000000
96180,1126.993,00000000
96190,1127.704,00000000
96200,1126.714,00000000
96210,1127.235,00000000
96220,1125.747,00000000
96230,1126.780,00000000
96240,1126.060,00000000
96250,1126.944,00000000
96260,1126.387,00000000
96270,1126.858,00000000
96280,1127.615,00000000
96290,1126.852,00000000
96300,1126.858,00000000
96310,1126.862,00000000
96320,1127.689,00000000
96330,1127.196,00000000
96340,1127.520,00000000
96350,1126.661,00000000
96360,1127.825,00000000
96370,1127.211,00000000
96380,1127.371,00000000
96390,1127.095,00000000
96400,1127.628,00000000
96410,1127.644,00000000
96420,1127.370,00000000
96430,1128.194,00000000
96440,1127.001,00000000
96450,1127.352,00000000
96460,1126.958,00000000
96470,1127.173,00000000
96480,1126.823,00000000
96490,1127.315,00000000
96500,1126.204,00000000
96510,1127.230,00000000
96520,1127.249,00000000
96530,1127.199,00000000
96540,1127.975,00000000
96550,1127.498,00000000
96560,1128.130,00000000
96570,1127.597,00000000
96580,1128.727,00000000
96590,1127.193,00000000
96600,1128.224,00000000
96610,1126.946,00000000
96620,1127.935,00000000
96630,1128.623,00000000
96640,1128.054,00000000
96650,1127.400,00000000
96660,1127.536,00000000
96670,1127.507,00000000
96680,1126.556,00000000
96690,1127.256,00000000
96700,1126.522,00000000
96710,1126.840,00000000
96720,1125.495,00000000
96730,1126.689,00000000
96740,1126.549,00000000
96750,1127.284,00000000
96760,1127.168,00000000
96770,1127.229,00000000
96780,1127.486,00000000
96790,1126.411,00000000
96800,1127.338,00000000
96810,1126.850,00000000
96820,1127.641,00000000
96830,1126.775,00000000
96840,1127.089,00000000
96850,1126.561,00000000
96860,1127.977,00000000
96870,1127.027,00000000
96880,1127.839,00000000
96890,1127.963,00000000
96900,1128.113,00000000
96910,1129.027,00000000
96920,1127.167,00000000
96930,1127.864,00000000
96940,1127.554,00000000
96950,1128.023,00000000
96960,1127.122,00000000
96970,1127.657,00000000
96980,1126.635,00000000
96990,1128.215,00000000
97000,1127.527,00000000
97010,1128.192,00000000
97020,1128.862,00000000
97030,1127.563,00000000
97040,1128.739,00000000
97050,1132.228,00000000
97060,1130.215,00000000
97070,1127.718,00000000
97080,1127.886,00000000
97090,1126.767,00000000
97100,1127.549,00000000
97110,1127.157,00000000
97120,1128.454,00000000
97130,1127.574,00000000
97140,1127.640,00000000
97150,1127.524,00000000
97160,1127.548,00000000
97170,1128.322,00000000
97180,1127.683,00000000
97190,1127.765,00000000
97200,1126.768,00000000
97210,1127.584,00000000
97220,1127.238,00000000
97230,1128.000,00000000
97240,1126.553,00000000
97250,1126.363,00000000
97260,1126.320,00000000
97270,1126.730,00000000
97280,1127.468,00000000
97290,1126.606,00000000
97300,1127.130,00000000
97310,1126.287,00000000
97320,1126.967,00000000
97330,1125.955,00000000
97340,1127.368,00000000
97350,1127.035,00000000
97360,1126.701,00000000
97370,1125.524,00000000
97380,1126.655,00000000
97390,1127.198,00000000
97400,1126.861,00000000
97410,1127.143,00000000
97420,1126.261,00000000
97430,1127.897,00000000
97440,1126.549,00000000
97450,1126.747,00000000
97460,1126.057,00000000
97470,1126.825,00000000
97480,1125.897,00000000
97490,1127.381,00000000
97500,1126.472,00000000
97510,1127.038,00000000
97520,1126.143,00000000
97530,1126.790,00000000
97540,1126.843,00000000
97550,1126.319,00000000
97560,1127.084,00000000
97570,1126.350,00000000
97580,1127.076,00000000
97590,1126.152,00000000
97600,1126.602,00000000
97610,1126.243,00000000
97620,1127.185,00000000
97630,1126.682,00000000
97640,1127.220,00000000
97650,1126.949,00000000
97660,1126.675,00000000
97670,1127.344,00000000
97680,1126.629,00000000
97690,1126.478,00000000
97700,1126.775,00000000
97710,1126.355,00000000
97720,1125.052,00000000
97730,1125.660,00000000
97740,1125.741,00000000
97750,1126.270,00000000
97760,1125.052,00000000
97770,1125.230,00000000
97780,1125.566,00000000
97790,1126.023,00000000
97800,1126.319,00000000
97810,1125.612,00000000
97820,1126.874,00000000
97830,1126.185,00000000
97840,1127.053,00000000
97850,1126.798,00000000
97860,1127.479,00000000
97870,1125.783,00000000
97880,1126.869,00000000
97890,1126.141,00000000
97900,1127.052,00000000
97910,1127.338,00000000
97920,1126.933,00000000
97930,1127.862,00000000
97940,1127.390,00000000
97950,1127.673,00000000
97960,1126.813,00000000
97970,1126.736,00000000
97980,1126.870,00000000
97990,1127.399,00000000
98000,1126.646,00000000
98010,1126.925,00000000
98020,1126.091,00000000
98030,1127.591,00000000
98040,1126.892,00000000
98050,1126.605,00000000
98060,1128.208,00000000
98070,1127.407,00000000
98080,1127.124,00000000
98090,1126.563,00000000
98100,1127.765,00000000
98110,1126.865,00000000
98120,1128.109,00000000
98130,1126.151,00000000
98140,1127.266,00000000
98150,1126.583,00000000
98160,1126.469,00000000
98170,1125.704,00000000
98180,1126.647,00000000
98190,1126.264,00000000
98200,1126.864,00000000
98210,1126.746,00000000
98220,1126.130,00000000
98230,1127.943,00000000
98240,1126.508,00000000
98250,1127.726,00000000
98260,1126.888,00000000
98270,1127.485,00000000
98280,1126.514,00000000
98290,1127.416,00000000
98300,1126.081,00000000
98310,1126.523,00000000
98320,1126.552,00000000
98330,1126.705,00000000
98340,1126.866,00000000
98350,1126.292,00000000
98360,1127.269,00000000
98370,1126.449,00000000
98380,1127.080,00000000
98390,1126.463,00000000
98400,1126.898,00000000
98410,1127.006,00000000
98420,1127.640,00000000
98430,1126.447,00000000
98440,1127.016,00000000
98450,1125.703,00000000
98460,1126.769,00000000
98470,1126.679,00000000
98480,1126.692,00000000
98490,1127.057,00000000
98500,1126.268,00000000
98510,1127.392,00000000
98520,1126.748,00000000
98530,1127.092,00000000
98540,1126.391,00000000
98550,1126.839,00000000
98560,1126.843,00000000
98570,1127.272,00000000
98580,1127.248,00000000
98590,1127.861,00000000
98600,1128.145,00000000
98610,1127.765,00000000
98620,1127.834,00000000
98630,1127.802,00000000
98640,1128.147,00000000
98650,1127.927,00000000
98660,1128.146,00000000
98670,1128.206,00000000
98680,1128.829,00000000
98690,1127.742,00000000
98700,1128.054,00000000
98710,1126.919,00000000
98720,1128.659,00000000
98730,1127.911,00000000
98740,1128.121,00000000
98750,1128.091,00000000
98760,1127.918,00000000
98770,1129.041,00000000
98780,1127.866,00000000
98790,1128.971,00000000
98800,1127.728,00000000
98810,1129.047,00000000
98820,1128.574,00000000
98830,1128.917,00000000
98840,1128.001,00000000
98850,1128.825,00000000
98860,1128.276,00000000
98870,1128.489,00000000
98880,1128.763,00000000
98890,1128.935,00000000
98900,1129.050,00000000
98910,1128.382,00000000
98920,1128.987,00000000
98930,1127.352,00000000
98940,1127.939,00000000
98950,1127.557,00000000
98960,1128.714,00000000
98970,1127.917,00000000
98980,1128.786,00000000
98990,1127.405,00000000
99000,1128.895,00000000
99010,1127.672,00000000
99020,1128.180,00000000
99030,1128.242,00000000
99040,1127.922,00000000
99050,1128.347,00000000
99060,1128.032,00000000
99070,1128.772,00000000
99080,1127.805,00000000
99090,1128.392,00000000
99100,1127.552,00000000
99110,1128.047,00000000
99120,1126.844,00000000
99130,1128.065,00000000
99140,1126.843,00000000
99150,1126.833,00000000
99160,1126.216,00000000
99170,1127.198,00000000
99180,1127.680,00000000
99190,1127.071,00000000
99200,1127.477,00000000
99210,1126.890,00000000
99220,1127.681,00000000
99230,1126.807,00000000
99240,1127.718,00000000
99250,1126.918,00000000
99260,1127.041,00000000
99270,1125.984,00000000
99280,1127.434,00000000
99290,1126.684,00000000
99300,1127.345,00000000
99310,1127.714,00000000
99320,1128.202,00000000
99330,1128.200,00000000
99340,1127.795,00000000
99350,1128.080,00000000
99360,1126.677,00000000
99370,1127.801,00000000
99380,1127.637,00000000
99390,1128.054,00000000
99400,1127.396,00000000
99410,1127.860,00000000
99420,1127.248,00000000
99430,1127.568,00000000
99440,1126.801,00000000
99450,1127.611,00000000
99460,1127.160,00000000
99470,1127.610,00000000
99480,1129.756,00000000
99490,1128.381,00000000
99500,1128.931,00000000
99510,1127.274,00000000
99520,1127.828,00000000
99530,1127.287,00000000
99540,1127.975,00000000
99550,1128.037,00000000
99560,1127.925,00000000
99570,1127.189,00000000
99580,1127.994,00000000
99590,1126.778,00000000
99600,1127.902,00000000
99610,1127.169,00000000
99620,1127.606,00000000
99630,1128.402,00000000
99640,1128.017,00000000
99650,1128.136,00000000
99660,1133.132,00000000
99670,1130.810,00000000
99680,1128.716,00000000
99690,1128.667,00000000
99700,1127.716,00000000
99710,1128.378,00000000
99720,1126.683,00000000
99730,1126.928,00000000
99740,1126.793,00000000
99750,1127.808,00000000
99760,1126.640,00000000
99770,1127.240,00000000
99780,1127.188,00000000
99790,1127.235,00000000
99800,1128.951,00000000
99810,1128.233,00000000
99820,1128.243,00000000
99830,1127.040,00000000
99840,1129.016,00000000
99850,1127.063,00000000
99860,1128.200,00000000
99870,1126.729,00000000
99880,1128.102,00000000
99890,1126.692,00000000
99900,1127.542,00000000
99910,1127.136,00000000
99920,1127.592,00000000
99930,1128.426,00000000
99940,1127.952,00000000
99950,1127.906,00000000
99960,1127.921,00000000
99970,1128.116,00000000
99980,1126.620,00000000
99990,1127.595,00000000
100000,1126.559,00000000
100010,1127.675,00000000
100020,1127.182,00000000
100030,1127.266,00000000
100040,1126.683,00000000
100050,1128.055,00000000
100060,1127.439,00000000
100070,1127.996,00000000
100080,1127.616,00000000
100090,1127.741,00000000
100100,1128.249,00000000
100110,1127.717,00000000
100120,1128.092,00000000
100130,1128.226,00000000
100140,1128.672,00000000
100150,1127.700,00000000
100160,1128.551,00000000
100170,1127.467,00000000
100180,1128.259,00000000
100190,1127.237,00000000
100200,1129.012,00000000
100210,1128.130,00000000
100220,1127.733,00000000
100230,1127.668,00000000
100240,1128.405,00000000
100250,1129.040,00000000
100260,1127.888,00000000
100270,1129.446,00000000
100280,1128.736,00000000
100290,1128.915,00000000
100300,1127.723,00000000
100310,1128.437,00000000
100320,1127.422,00000000
100330,1128.645,00000000
100340,1127.190,00000000
100350,1128.153,00000000
100360,1128.685,00000000
100370,1127.470,00000000
100380,1128.667,00000000
100390,1127.456,00000000
100400,1128.748,00000000
100410,1128.442,00000000
100420,1128.823,00000000
100430,1127.995,00000000
100440,1129.324,00000000
100450,1128.166,00000000
100460,1129.563,00000000
100470,1127.773,00000000
100480,1128.994,00000000
100490,1128.368,00000000
100500,1128.504,00000000
100510,1129.124,00000000
100520,1128.407,00000000
100530,1129.503,00000000
100540,1128.451,00000000
100550,1130.890,00000000
100560,1128.762,00000000
100570,1128.728,00000000
100580,1127.764,00000000
100590,1127.640,00000000
100600,1127.210,00000000
100610,1128.125,00000000
100620,1127.309,00000000
100630,1127.977,00000000
100640,1127.735,00000000
100650,1127.629,00000000
100660,1128.586,00000000
100670,1127.942,00000000
100680,1128.650,00000000
100690,1127.653,00000000
100700,1128.738,00000000
100710,1127.673,00000000
100720,1128.214,00000000
100730,1127.953,00000000
100740,1128.380,00000000
100750,1127.780,00000000
100760,1127.865,00000000
100770,1127.257,00000000
100780,1128.204,00000000
100790,1128.308,00000000
100800,1127.716,00000000
100810,1128.425,00000000
100820,1127.341,00000000
100830,1128.060,00000000
100840,1127.893,00000000
100850,1127.586,00000000
100860,1126.853,00000000
100870,1127.777,00000000
100880,1126.947,00000000
100890,1128.054,00000000
100900,1127.190,00000000
100910,1129.122,00000000
100920,1127.390,00000000
100930,1127.084,00000000
100940,1127.057,00000000
100950,1126.814,00000000
100960,1127.844,00000000
100970,1127.747,00000000
100980,1128.261,00000000
100990,1128.228,00000000
101000,1128.698,00000000
101010,1127.483,00000000
101020,1128.876,00000000
101030,1127.095,00000000
101040,1127.246,00000000
101050,1126.765,00000000
101060,1126.964,00000000
101070,1126.672,00000000
101080,1127.284,00000000
101090,1128.145,00000000
101100,1127.263,00000000
101110,1128.461,00000000
101120,1127.495,00000000
101130,1127.951,00000000
101140,1127.787,00000000
101150,1127.827,00000000
101160,1127.106,00000000
101170,1128.010,00000000
101180,1126.952,00000000
101190,1128.283,00000000
101200,1127.074,00000000
101210,1127.873,00000000
101220,1127.045,00000000
101230,1127.175,00000000
101240,1126.831,00000000
101250,1126.412,00000000
101260,1127.021,00000000
101270,1127.662,00000000
101280,1127.477,00000000
101290,1126.230,00000000
101300,1127.520,00000000
101310,1126.257,00000000
101320,1127.477,00000000
101330,1125.880,00000000
101340,1127.140,00000000
101350,1126.560,00000000
101360,1127.373,00000000
101370,1126.930,00000000
101380,1127.736,00000000
101390,1127.322,00000000
101400,1127.147,00000000
101410,1128.159,00000000
101420,1127.296,00000000
101430,1127.963,00000000
101440,1127.307,00000000
101450,1127.642,00000000
101460,1127.413,00000000
101470,1128.091,00000000
101480,1127.066,00000000
101490,1127.573,00000000
101500,1127.660,00000000
101510,1128.251,00000000
101520,1128.138,00000000
101530,1127.068,00000000
101540,1128.039,00000000
101550,1127.185,00000000
101560,1128.131,00000000
101570,1127.061,00000000
101580,1127.818,00000000
101590,1126.692,00000000
101600,1127.547,00000000
101610,1127.349,00000000
101620,1129.410,00000000
101630,1127.204,00000000
101640,1127.824,00000000
101650,1126.572,00000000
101660,1126.792,00000000
101670,1127.624,00000000
101680,1127.827,00000000
101690,1128.366,00000000
101700,1127.697,00000000
101710,1128.173,00000000
101720,1127.023,00000000
101730,1127.177,00000000
101740,1127.324,00000000
101750,1127.664,00000000
101760,1127.483,00000000
101770,1127.624,00000000
101780,1126.689,00000000
101790,1127.063,00000000
101800,1126.495,00000000
101810,1126.175,00000000
101820,1127.098,00000000
101830,1126.873,00000000
101840,1127.371,00000000
101850,1126.716,00000000
101860,1127.146,00000000
101870,1126.031,00000000
101880,1127.045,00000000
101890,1126.430,00000000
101900,1127.505,00000000
101910,1126.349,00000000
101920,1127.224,00000000
101930,1127.025,00000000
101940,1128.239,00000000
101950,1127.442,00000000
101960,1126.426,00000000
101970,1127.014,00000000
101980,1127.226,00000000
101990,1126.776,00000000
102000,1126.969,00000000
102010,1126.804,00000000
102020,1126.590,00000000
102030,1127.357,00000000
102040,1126.477,00000000
102050,1127.703,00000000
102060,1126.595,00000000
102070,1127.930,00000000
102080,1127.004,00000000
102090,1127.820,00000000
102100,1128.296,00000000
102110,1128.141,00000000
102120,1128.178,00000000
102130,1126.672,00000000
102140,1127.171,00000000
102150,1127.313,00000000
102160,1127.565,00000000
102170,1126.940,00000000
102180,1127.469,00000000
102190,1126.921,00000000
102200,1127.264,00000000
102210,1126.147,00000000
102220,1127.437,00000000
102230,1126.853,00000000
102240,1126.891,00000000
102250,1127.819,00000000
102260,1127.359,00000000
102270,1134.090,00000000
102280,1129.503,00000000
102290,1128.714,00000000
102300,1126.988,00000000
102310,1128.042,00000000
102320,1127.313,00000000
102330,1127.346,00000000
102340,1127.190,00000000
102350,1127.633,00000000
102360,1126.226,00000000
102370,1127.117,00000000
102380,1127.129,00000000
102390,1127.816,00000000
102400,1127.691,00000000
102410,1126.800,00000000
102420,1127.191,00000000
102430,1126.447,00000000
102440,1128.255,00000000
102450,1126.612,00000000
102460,1126.612,00000000
102470,1126.252,00000000
102480,1127.120,00000000
102490,1126.291,00000000
102500,1126.912,00000000
102510,1126.117,00000000
102520,1126.841,00000000
102530,1127.206,00000000
102540,1126.940,00000000
102550,1127.472,00000000
102560,1126.901,00000000
102570,1127.006,00000000
102580,1125.528,00000000
102590,1126.598,00000000
102600,1126.994,00000000
102610,1127.028,00000000
102620,1126.089,00000000
102630,1127.027,00000000
102640,1126.029,00000000
102650,1126.585,00000000
102660,1126.189,00000000
102670,1126.360,00000000
102680,1126.857,00000000
102690,1128.196,00000000
102700,1127.472,00000000
102710,1127.516,00000000
102720,1128.298,00000000
102730,1127.693,00000000
102740,1127.365,00000000
102750,1126.950,00000000
102760,1127.507,00000000
102770,1125.857,00000000
102780,1126.644,00000000
102790,1125.920,00000000
102800,1126.787,00000000
102810,1126.280,00000000
102820,1125.979,00000000
102830,1125.683,00000000
102840,1126.082,00000000
102850,1126.981,00000000
102860,1126.777,00000000
102870,1127.266,00000000
102880,1126.244,00000000
102890,1127.124,00000000
102900,1126.264,00000000
102910,1127.062,00000000
102920,1126.385,00000000
102930,1126.143,00000000
102940,1125.468,00000000
102950,1126.832,00000000
102960,1126.413,00000000
102970,1126.907,00000000
102980,1126.051,00000000
102990,1126.022,00000000
103000,1126.312,00000000
103010,1126.153,00000000
103020,1126.495,00000000
103030,1125.843,00000000
103040,1127.745,00000000
103050,1127.354,00000000
103060,1128.051,00000000
103070,1126.354,00000000
103080,1126.330,00000000
103090,1125.293,00000000
103100,1126.285,00000000
103110,1125.617,00000000
103120,1126.158,00000000
103130,1125.994,00000000
103140,1126.518,00000000
103150,1126.033,00000000
103160,1126.788,00000000
103170,1127.435,00000000
103180,1126.594,00000000
103190,1127.204,00000000
103200,1126.443,00000000
103210,1127.518,00000000
103220,1126.460,00000000
103230,1127.224,00000000
103240,1126.537,00000000
103250,1126.767,00000000
103260,1126.064,00000000
103270,1127.435,00000000
103280,1125.883,00000000
103290,1127.024,00000000
103300,1125.321,00000000
103310,1126.324,00000000
103320,1126.072,00000000
103330,1126.831,00000000
103340,1126.600,00000000
103350,1126.471,00000000
103360,1127.043,00000000
103370,1125.987,00000000
103380,1126.732,00000000
103390,1126.610,00000000
103400,1127.625,00000000
103410,1127.161,00000000
103420,1126.713,00000000
103430,1125.564,00000000
103440,1126.468,00000000
103450,1125.032,00000000
103460,1126.027,00000000
103470,1125.335,00000000
103480,1126.494,00000000
103490,1126.032,00000000
103500,1126.565,00000000
103510,1127.084,00000000
103520,1126.478,00000000
103530,1127.305,00000000
103540,1126.190,00000000
103550,1127.250,00000000
103560,1126.219,00000000
103570,1127.607,00000000
103580,1126.552,00000000
103590,1127.895,00000000
103600,1126.367,00000000
103610,1127.549,00000000
103620,1125.971,00000000
103630,1126.545,00000000
103640,1126.680,00000000
103650,1126.358,00000000
103660,1126.347,00000000
103670,1125.991,00000000
103680,1127.348,00000000
103690,1126.050,00000000
103700,1126.933,00000000
103710,1126.899,00000000
103720,1126.921,00000000
103730,1125.273,00000000
103740,1126.692,00000000
103750,1126.294,00000000
103760,1128.119,00000000
103770,1126.592,00000000
103780,1127.199,00000000
103790,1125.980,00000000
103800,1126.272,00000000
103810,1126.598,00000000
103820,1126.147,00000000
103830,1126.944,00000000
103840,1126.866,00000000
103850,1126.769,00000000
103860,1126.344,00000000
103870,1127.471,00000000
103880,1126.146,00000000
103890,1126.892,00000000
103900,1126.238,00000000
103910,1126.807,00000000
103920,1125.032,00000000
103930,1126.400,00000000
103940,1125.721,00000000
103950,1127.124,00000000
103960,1126.764,00000000
103970,1126.591,00000000
103980,1127.332,00000000
103990,1126.808,00000000
104000,1127.279,00000000
104010,1126.463,00000000
104020,1126.980,00000000
104030,1126.931,00000000
104040,1127.643,00000000
104050,1126.362,00000000
104060,1127.133,00000000
104070,1125.923,00000000
104080,1126.419,00000000
104090,1125.759,00000000
104100,1126.207,00000000
104110,1126.376,00000000
104120,1126.753,00000000
104130,1126.475,00000000
104140,1126.799,00000000
104150,1126.093,00000000
104160,1125.825,00000000
104170,1126.364,00000000
104180,1126.147,00000000
104190,1127.010,00000000
104200,1126.159,00000000
104210,1126.489,00000000
104220,1125.115,00000000
104230,1125.595,00000000
104240,1125.178,00000000
104250,1125.957,00000000
104260,1124.707,00000000
104270,1125.750,00000000
104280,1125.425,00000000
104290,1126.309,00000000
104300,1125.725,00000000
104310,1126.196,00000000
104320,1126.244,00000000
104330,1125.810,00000000
104340,1125.891,00000000
104350,1125.606,00000000
104360,1126.274,00000000
104370,1126.565,00000000
104380,1126.489,00000000
104390,1125.745,00000000
104400,1126.998,00000000
104410,1126.361,00000000
104420,1127.010,00000000
104430,1126.348,00000000
104440,1126.905,00000000
104450,1126.003,00000000
104460,1126.518,00000000
104470,1126.389,00000000
104480,1127.051,00000000
104490,1127.063,00000000
104500,1126.573,00000000
104510,1127.001,00000000
104520,1125.583,00000000
104530,1126.542,00000000
104540,1125.398,00000000
104550,1126.424,00000000
104560,1125.484,00000000
104570,1126.416,00000000
104580,1125.655,00000000
104590,1126.141,00000000
104600,1125.180,00000000
104610,1126.630,00000000
104620,1125.683,00000000
104630,1125.448,00000000
104640,1126.419,00000000
104650,1126.426,00000000
104660,1126.639,00000000
104670,1125.960,00000000
104680,1126.500,00000000
104690,1125.716,00000000
104700,1126.846,00000000
104710,1126.086,00000000
104720,1126.851,00000000
104730,1125.931,00000000
104740,1126.814,00000000
104750,1125.914,00000000
104760,1131.121,00000000
104770,1127.410,00000000
104780,1126.851,00000000
104790,1127.223,00000000
104800,1126.774,00000000
104810,1127.120,00000000
104820,1126.022,00000000
104830,1128.252,00000000
104840,1126.349,00000000
104850,1127.793,00000000
104860,1127.055,00000000
104870,1127.883,00000000
104880,1126.503,00000000
104890,1127.219,00000000
104900,1126.016,00000000
104910,1126.266,00000000
104920,1125.076,00000000
104930,1125.958,00000000
104940,1126.463,00000000
104950,1126.095,00000000
104960,1126.993,00000000
104970,1126.204,00000000
104980,1126.218,00000000
104990,1125.766,00000000
105000,1126.656,00000000
105010,1125.723,00000000
105020,1126.296,00000000
105030,1125.745,00000000
105040,1127.203,00000000
105050,1127.395,00000000
105060,1127.703,00000000
105070,1127.978,00000000
105080,1128.174,00000000
105090,1127.257,00000000
105100,1126.855,00000000
105110,1127.659,00000000
105120,1126.347,00000000
105130,1127.310,00000000
105140,1126.704,00000000
105150,1126.789,00000000
105160,1126.639,00000000
105170,1127.457,00000000
105180,1127.767,00000000
105190,1129.400,00000000
105200,1127.953,00000000
105210,1127.507,00000000
105220,1127.371,00000000
105230,1127.935,00000000
105240,1127.662,00000000
105250,1128.432,00000000
105260,1128.851,00000000
105270,1127.285,00000000
105280,1128.136,00000000
105290,1127.440,00000000
105300,1127.938,00000000
105310,1127.056,00000000
105320,1127.640,00000000
105330,1126.104,00000000
105340,1126.790,00000000
105350,1126.682,00000000
105360,1127.608,00000000
105370,1127.022,00000000
105380,1127.474,00000000
105390,1127.953,00000000
105400,1128.071,00000000
105410,1128.021,00000000
105420,1127.485,00000000
105430,1128.084,00000000
105440,1126.977,00000000
105450,1127.893,00000000
105460,1127.485,00000000
105470,1127.857,00000000
105480,1126.414,00000000
105490,1127.139,00000000
105500,1126.469,00000000
105510,1128.020,00000000
105520,1126.546,00000000
105530,1127.350,00000000
105540,1129.017,00000000
105550,1127.844,00000000
105560,1127.984,00000000
105570,1127.367,00000000
105580,1128.030,00000000
105590,1127.121,00000000
105600,1127.957,00000000
105610,1126.967,00000000
105620,1127.308,00000000
105630,1126.122,00000000
105640,1127.661,00000000
105650,1127.026,00000000
105660,1126.777,00000000
105670,1126.042,00000000
105680,1126.681,00000000
105690,1126.290,00000000
105700,1126.139,00000000
105710,1127.102,00000000
105720,1126.843,00000000
105730,1127.438,00000000
105740,1127.107,00000000
105750,1127.948,00000000
105760,1126.956,00000000
105770,1127.509,00000000
105780,1126.957,00000000
105790,1126.823,00000000
105800,1126.082,00000000
105810,1126.835,00000000
105820,1126.426,00000000
105830,1127.158,00000000
105840,1126.075,00000000
105850,1126.529,00000000
105860,1127.128,00000000
105870,1126.893,00000000
105880,1127.474,00000000
105890,1125.873,00000000
105900,1128.087,00000000
105910,1126.265,00000000
105920,1126.916,00000000
105930,1125.292,00000000
105940,1126.732,00000000
105950,1126.450,00000000
105960,1126.930,00000000
105970,1126.710,00000000
105980,1126.671,00000000
105990,1126.399,00000000
106000,1126.699,00000000
106010,1127.317,00000000
106020,1126.509,00000000
106030,1127.641,00000000
106040,1126.510,00000000
106050,1127.493,00000000
106060,1126.630,00000000
106070,1127.915,00000000
106080,1126.580,00000000
106090,1127.386,00000000
106100,1126.136,00000000
106110,1126.900,00000000
106120,1125.923,00000000
106130,1127.255,00000000
106140,1126.419,00000000
106150,1127.442,00000000
106160,1126.856,00000000
106170,1127.210,00000000
106180,1127.066,00000000
106190,1127.246,00000000
106200,1127.489,00000000
106210,1126.728,00000000
106220,1126.866,00000000
106230,1126.946,00000000
106240,1126.953,00000000
106250,1125.934,00000000
106260,1127.239,00000000
106270,1126.863,00000000
106280,1127.740,00000000
106290,1126.428,00000000
106300,1125.833,00000000
106310,1126.494,00000000
106320,1125.879,00000000
106330,1126.736,00000000
106340,1126.555,00000000
106350,1127.743,00000000
106360,1126.887,00000000
106370,1127.535,00000000
106380,1126.760,00000000
106390,1127.826,00000000
106400,1125.953,00000000
106410,1126.988,00000000
106420,1126.388,00000000
106430,1127.398,00000000
106440,1126.090,00000000
106450,1126.847,00000000
106460,1127.468,00000000
106470,1127.197,00000000
106480,1127.332,00000000
106490,1126.554,00000000
106500,1127.672,00000000
106510,1126.717,00000000
106520,1127.461,00000000
106530,1127.133,00000000
106540,1127.545,00000000
106550,1126.721,00000000
106560,1127.024,00000000
106570,1125.980,00000000
106580,1126.888,00000000
106590,1126.588,00000000
106600,1126.866,00000000
106610,1128.459,00000000
106620,1127.468,00000000
106630,1127.363,00000000
106640,1126.838,00000000
106650,1127.412,00000000
106660,1126.982,00000000
106670,1128.078,00000000
106680,1127.123,00000000
106690,1127.689,00000000
106700,1126.481,00000000
106710,1127.413,00000000
106720,1127.045,00000000
106730,1128.167,00000000
106740,1127.010,00000000
106750,1126.754,00000000
106760,1127.262,00000000
106770,1127.468,00000000
106780,1127.570,00000000
106790,1127.203,00000000
106800,1127.419,00000000
106810,1126.312,00000000
106820,1127.467,00000000
106830,1126.153,00000000
106840,1127.387,00000000
106850,1126.768,00000000
106860,1127.056,00000000
106870,1125.777,00000000
106880,1126.544,00000000
106890,1126.276,00000000
106900,1126.917,00000000
106910,1126.227,00000000
106920,1125.911,00000000
106930,1127.428,00000000
106940,1126.450,00000000
106950,1127.219,00000000
106960,1126.242,00000000
106970,1128.591,00000000
106980,1127.385,00000000
106990,1128.213,00000000
107000,1127.307,00000000
107010,1127.482,00000000
107020,1125.716,00000000
107030,1126.429,00000000
107040,1125.450,00000000
107050,1126.623,00000000
107060,1126.483,00000000
107070,1127.228,00000000
107080,1126.839,00000000
107090,1126.336,00000000
107100,1126.900,00000000
107110,1126.653,00000000
107120,1126.854,00000000
107130,1126.625,00000000
107140,1126.951,00000000
107150,1126.051,00000000
107160,1126.840,00000000
107170,1125.503,00000000
107180,1127.032,00000000
107190,1126.487,00000000
107200,1126.884,00000000
107210,1125.894,00000000
107220,1127.130,00000000
107230,1126.943,00000000
107240,1132.704,00000000
107250,1130.004,00000000
107260,1128.033,00000000
107270,1128.328,00000000
107280,1126.951,00000000
107290,1127.631,00000000
107300,1127.079,00000000
107310,1127.811,00000000
107320,1127.108,00000000
107330,1128.531,00000000
107340,1127.288,00000000
107350,1127.797,00000000
107360,1126.022,00000000
107370,1127.341,00000000
107380,1127.508,00000000
107390,1127.340,00000000
107400,1127.384,00000000
107410,1127.105,00000000
107420,1127.444,00000000
107430,1126.812,00000000
107440,1127.771,00000000
107450,1126.836,00000000
107460,1127.425,00000000
107470,1127.125,00000000
107480,1127.129,00000000
107490,1126.737,00000000
107500,1127.680,00000000
107510,1126.683,00000000
107520,1127.563,00000000
107530,1126.292,00000000
107540,1126.873,00000000
107550,1127.327,00000000
107560,1127.259,00000000
107570,1127.485,00000000
107580,1126.700,00000000
107590,1126.876,00000000
107600,1125.621,00000000
107610,1126.535,00000000
107620,1126.379,00000000
107630,1127.531,00000000
107640,1126.521,00000000
107650,1126.906,00000000
107660,1126.045,00000000
107670,1127.137,00000000
107680,1127.297,00000000
107690,1127.867,00000000
107700,1126.495,00000000
107710,1127.028,00000000
107720,1127.795,00000000
107730,1127.551,00000000
107740,1127.730,00000000
107750,1127.638,00000000
107760,1127.301,00000000
107770,1127.348,00000000
107780,1127.904,00000000
107790,1126.498,00000000
107800,1127.060,00000000
107810,1127.185,00000000
107820,1127.467,00000000
107830,1126.740,00000000
107840,1127.302,00000000
107850,1126.975,00000000
107860,1127.292,00000000
107870,1127.434,00000000
107880,1127.950,00000000
107890,1128.389,00000000
107900,1127.049,00000000
107910,1127.457,00000000
107920,1126.701,00000000
107930,1127.697,00000000
107940,1127.212,00000000
107950,1127.144,00000000
107960,1125.939,00000000
107970,1127.054,00000000
107980,1126.908,00000000
107990,1127.750,00000000
108000,1126.843,00000000
108010,1127.598,00000000
108020,1126.259,00000000
108030,1127.410,00000000
108040,1128.651,00000000
108050,1127.529,00000000
108060,1127.542,00000000
108070,1126.783,00000000
108080,1127.225,00000000
108090,1127.283,00000000
108100,1127.672,00000000
108110,1126.724,00000000
108120,1127.734,00000000
108130,1127.153,00000000
108140,1127.701,00000000
108150,1127.076,00000000
108160,1127.665,00000000
108170,1126.826,00000000
108180,1127.555,00000000
108190,1126.929,00000000
108200,1126.099,00000000
108210,1127.451,00000000
108220,1126.888,00000000
108230,1127.934,00000000
108240,1127.405,00000000
108250,1128.215,00000000
108260,1126.824,00000000
108270,1127.456,00000000
108280,1127.447,00000000
108290,1127.710,00000000
108300,1127.342,00000000
108310,1127.558,00000000
108320,1127.005,00000000
108330,1127.567,00000000
108340,1127.262,00000000
108350,1127.974,00000000
108360,1126.740,00000000
108370,1127.296,00000000
108380,1127.682,00000000
108390,1127.701,00000000
108400,1128.351,00000000
108410,1127.324,00000000
108420,1128.222,00000000
108430,1127.241,00000000
108440,1128.067,00000000
108450,1126.771,00000000
108460,1126.837,00000000
108470,1126.282,00000000
108480,1127.545,00000000
108490,1126.609,00000000
108500,1127.367,00000000
108510,1126.655,00000000
108520,1127.117,00000000
108530,1126.896,00000000
108540,1126.687,00000000
108550,1127.190,00000000
108560,1127.034,00000000
108570,1128.078,00000000
108580,1126.634,00000000
108590,1127.826,00000000
108600,1126.873,00000000
108610,1127.927,00000000
108620,1126.845,00000000
108630,1128.132,00000000
108640,1126.727,00000000
108650,1127.338,00000000
108660,1126.853,00000000
108670,1127.113,00000000
108680,1125.384,00000000
108690,1126.238,00000000
108700,1126.946,00000000
108710,1126.998,00000000
108720,1126.995,00000000
108730,1127.293,00000000
108740,1127.011,00000000
108750,1128.375,00000000
108760,1128.522,00000000
108770,1127.089,00000000
108780,1127.519,00000000
108790,1126.901,00000000
108800,1127.159,00000000
108810,1126.866,00000000
108820,1128.019,00000000
108830,1127.870,00000000
108840,1127.683,00000000
108850,1126.421,00000000
108860,1127.263,00000000
108870,1127.243,00000000
108880,1127.754,00000000
108890,1128.269,00000000
108900,1128.162,00000000
108910,1128.198,00000000
108920,1127.795,00000000
108930,1128.376,00000000
108940,1127.208,00000000
108950,1127.571,00000000
108960,1126.410,00000000
108970,1127.805,00000000
108980,1126.951,00000000
108990,1127.725,00000000
109000,1127.180,00000000
109010,1127.759,00000000
109020,1126.374,00000000
109030,1127.994,00000000
109040,1127.455,00000000
109050,1127.409,00000000
109060,1127.259,00000000
109070,1127.260,00000000
109080,1127.516,00000000
109090,1127.570,00000000
109100,1127.779,00000000
109110,1128.736,00000000
109120,1128.268,00000000
109130,1127.920,00000000
109140,1127.644,00000000
109150,1126.927,00000000
109160,1127.575,00000000
109170,1126.203,00000000
109180,1126.789,00000000
109190,1126.638,00000000
109200,1127.109,00000000
109210,1126.622,00000000
109220,1127.167,00000000
109230,1127.749,00000000
109240,1127.605,00000000
109250,1127.994,00000000
109260,1126.566,00000000
109270,1127.754,00000000
109280,1126.529,00000000
109290,1126.968,00000000
109300,1125.432,00000000
109310,1127.630,00000000
109320,1126.514,00000000
109330,1127.226,00000000
109340,1126.651,00000000
109350,1127.144,00000000
109360,1127.233,00000000
109370,1127.855,00000000
109380,1128.137,00000000
109390,1127.363,00000000
109400,1127.658,00000000
109410,1126.065,00000000
109420,1127.164,00000000
109430,1126.313,00000000
109440,1127.702,00000000
109450,1127.281,00000000
109460,1127.189,00000000
109470,1127.381,00000000
109480,1127.667,00000000
109490,1126.813,00000000
109500,1126.861,00000000
109510,1127.034,00000000
109520,1126.952,00000000
109530,1127.393,00000000
109540,1127.111,00000000
109550,1127.272,00000000
109560,1127.949,00000000
109570,1127.940,00000000
109580,1127.511,00000000
109590,1128.190,00000000
109600,1126.736,00000000
109610,1127.378,00000000
109620,1126.756,00000000
109630,1127.387,00000000
109640,1127.242,00000000
109650,1127.005,00000000
109660,1126.895,00000000
109670,1127.490,00000000
109680,1127.188,00000000
109690,1127.116,00000000
109700,1127.809,00000000
109710,1127.258,00000000
109720,1127.780,00000000
109730,1127.333,00000000
109740,1128.322,00000000
109750,1127.596,00000000
109760,1128.048,00000000
109770,1127.101,00000000
109780,1127.400,00000000
109790,1129.819,00000000
109800,1129.222,00000000
109810,1127.317,00000000
109820,1129.856,00000000
109830,1128.315,00000000
109840,1127.990,00000000
109850,1127.413,00000000
109860,1126.545,00000000
109870,1127.753,00000000
109880,1127.841,00000000
109890,1128.659,00000000
109900,1127.117,00000000
109910,1127.684,00000000
109920,1127.575,00000000
109930,1127.538,00000000
109940,1126.821,00000000
109950,1127.658,00000000
109960,1127.080,00000000
109970,1127.570,00000000
109980,1126.604,00000000
109990,1127.200,00000000
110000,1127.588,00000000
110010,1127.144,00000000
110020,1127.900,00000000
110030,1128.205,00000000
110040,1127.991,00000000
110050,1126.669,00000000
110060,1128.033,00000000
110070,1126.831,00000000
110080,1127.640,00000000
110090,1126.567,00000000
110100,1126.708,00000000
110110,1126.480,00000000
110120,1127.469,00000000
110130,1126.399,00000000
110140,1127.494,00000000
110150,1127.775,00000000
110160,1127.421,00000000
110170,1128.177,00000000
110180,1127.560,00000000
110190,1127.727,00000000
110200,1126.869,00000000
110210,1127.781,00000000
110220,1126.148,00000000
110230,1127.648,00000000
110240,1125.828,00000000
110250,1127.391,00000000
110260,1126.562,00000000
110270,1126.285,00000000
110280,1125.835,00000000
110290,1126.928,00000000
110300,1126.056,00000000
110310,1126.060,00000000
110320,1126.104,00000000
110330,1126.126,00000000
110340,1125.782,00000000
110350,1125.750,00000000
110360,1127.323,00000000
110370,1126.662,00000000
110380,1127.055,00000000
110390,1126.314,00000000
110400,1126.768,00000000
110410,1125.739,00000000
110420,1127.198,00000000
110430,1126.843,00000000
110440,1127.041,00000000
110450,1125.570,00000000
110460,1127.278,00000000
110470,1126.193,00000000
110480,1126.550,00000000
110490,1126.776,00000000
110500,1126.535,00000000
110510,1127.467,00000000
110520,1126.484,00000000
110530,1127.918,00000000
110540,1127.822,00000000
110550,1128.388,00000000
110560,1127.354,00000000
110570,1127.755,00000000
110580,1126.719,00000000
110590,1127.363,00000000
110600,1126.917,00000000
110610,1127.955,00000000
110620,1126.904,00000000
110630,1126.911,00000000
110640,1126.540,00000000
110650,1127.378,00000000
110660,1126.337,00000000
110670,1126.200,00000000
110680,1126.964,00000000
110690,1125.966,00000000
110700,1127.036,00000000
110710,1125.552,00000000
110720,1126.997,00000000
110730,1126.182,00000000
110740,1127.090,00000000
110750,1126.691,00000000
110760,1127.249,00000000
110770,1126.310,00000000
110780,1126.533,00000000
110790,1125.197,00000000
110800,1126.071,00000000
110810,1125.752,00000000
110820,1125.611,00000000
110830,1126.179,00000000
110840,1126.308,00000000
110850,1127.136,00000000
110860,1126.815,00000000
110870,1127.331,00000000
110880,1126.742,00000000
110890,1128.898,00000000
110900,1126.554,00000000
110910,1128.054,00000000
110920,1126.245,00000000
110930,1127.229,00000000
110940,1125.959,00000000
110950,1127.508,00000000
110960,1126.677,00000000
110970,1126.858,00000000
110980,1126.829,00000000
110990,1126.927,00000000
111000,1127.526,00000000
111010,1126.939,00000000
111020,1127.824,00000000
111030,1126.234,00000000
111040,1126.755,00000000
111050,1126.405,00000000
111060,1127.345,00000000
111070,1126.406,00000000
111080,1127.313,00000000
111090,1126.269,00000000
111100,1126.854,00000000
111110,1126.574,00000000
111120,1126.836,00000000
111130,1125.926,00000000
111140,1126.566,00000000
111150,1126.146,00000000
111160,1125.688,00000000
111170,1126.389,00000000
111180,1125.670,00000000
111190,1126.237,00000000
111200,1125.399,00000000
111210,1127.205,00000000
111220,1125.484,00000000
111230,1126.215,00000000
111240,1125.661,00000000
111250,1127.476,00000000
111260,1125.670,00000000
111270,1126.235,00000000
111280,1125.887,00000000
111290,1126.604,00000000
111300,1125.873,00000000
111310,1126.049,00000000
111320,1125.504,00000000
111330,1126.776,00000000
111340,1126.097,00000000
111350,1126.328,00000000
111360,1126.388,00000000
111370,1126.149,00000000
111380,1127.036,00000000
111390,1126.070,00000000
111400,1127.115,00000000
111410,1126.456,00000000
111420,1127.382,00000000
111430,1126.017,00000000
111440,1126.180,00000000
111450,1125.728,00000000
111460,1126.544,00000000
111470,1126.246,00000000
111480,1127.060,00000000
111490,1125.320,00000000
111500,1125.595,00000000
111510,1126.120,00000000
111520,1125.725,00000000
111530,1125.694,00000000
111540,1125.444,00000000
111550,1126.481,00000000
111560,1125.717,00000000
111570,1126.432,00000000
111580,1125.837,00000000
111590,1126.564,00000000
111600,1125.764,00000000
111610,1127.096,00000000
111620,1125.936,00000000
111630,1126.783,00000000
111640,1125.345,00000000
111650,1125.824,00000000
111660,1125.423,00000000
111670,1127.091,00000000
111680,1126.537,00000000
111690,1126.469,00000000
111700,1127.694,00000000
111710,1126.839,00000000
111720,1127.515,00000000
111730,1126.899,00000000
111740,1127.928,00000000
111750,1127.475,00000000
111760,1127.123,00000000
111770,1126.456,00000000
111780,1127.514,00000000
111790,1126.576,00000000
111800,1127.040,00000000
111810,1126.365,00000000
111820,1127.364,00000000
111830,1126.006,00000000
111840,1126.520,00000000
111850,1126.943,00000000
111860,1127.399,00000000
111870,1127.277,00000000
111880,1126.559,00000000
111890,1127.310,00000000
111900,1126.352,00000000
111910,1126.800,00000000
111920,1126.707,00000000
111930,1127.396,00000000
111940,1126.272,00000000
111950,1127.130,00000000
111960,1127.830,00000000
111970,1127.283,00000000
111980,1126.364,00000000
111990,1126.467,00000000
112000,1125.328,00000000
112010,1126.556,00000000
112020,1127.064,00000000
112030,1126.019,00000000
112040,1126.955,00000000
112050,1126.290,00000000
112060,1127.426,00000000
112070,1126.431,00000000
112080,1127.423,00000000
112090,1126.773,00000000
112100,1127.414,00000000
112110,1126.527,00000000
112120,1126.962,00000000
112130,1126.616,00000000
112140,1127.502,00000000
112150,1126.927,00000000
112160,1127.253,00000000
112170,1126.209,00000000
112180,1126.583,00000000
112190,1126.247,00000000
112200,1126.361,00000000
112210,1127.731,00000000
112220,1126.759,00000000
112230,1127.168,00000000
112240,1126.495,00000000
112250,1127.451,00000000
112260,1126.531,00000000
112270,1127.777,00000000
112280,1129.855,00000000
112290,1127.998,00000000
112300,1126.405,00000000
112310,1127.682,00000000
112320,1127.065,00000000
112330,1127.606,00000000
112340,1127.228,00000000
112350,1126.883,00000000
112360,1126.333,00000000
112370,1125.873,00000000
112380,1126.116,00000000
112390,1125.515,00000000
112400,1126.846,00000000
112410,1126.212,00000000
112420,1126.981,00000000
112430,1125.545,00000000
112440,1126.446,00000000
112450,1125.894,00000000
112460,1126.609,00000000
112470,1126.721,00000000
112480,1126.958,00000000
112490,1126.295,00000000
112500,1127.162,00000000
112510,1127.558,00000000
112520,1126.552,00000000
112530,1127.251,00000000
112540,1126.565,00000000
112550,1126.841,00000000
112560,1125.774,00000000
112570,1126.990,00000000
112580,1126.533,00000000
112590,1127.341,00000000
112600,1125.847,00000000
112610,1126.655,00000000
112620,1126.106,00000000
112630,1127.090,00000000
112640,1125.879,00000000
112650,1126.263,00000000
112660,1126.689,00000000
112670,1126.521,00000000
112680,1127.294,00000000
112690,1126.234,00000000
112700,1127.241,00000000
112710,1126.364,00000000
112720,1126.677,00000000
112730,1126.132,00000000
112740,1127.047,00000000
112750,1125.808,00000000
112760,1126.451,00000000
112770,1125.887,00000000
112780,1126.717,00000000
112790,1126.002,00000000
112800,1126.828,00000000
112810,1126.232,00000000
112820,1126.745,00000000
112830,1126.752,00000000
112840,1127.239,00000000
112850,1127.429,00000000
112860,1126.742,00000000
112870,1127.595,00000000
112880,1126.902,00000000
112890,1127.162,00000000
112900,1126.216,00000000
112910,1126.516,00000000
112920,1125.427,00000000
112930,1125.931,00000000
112940,1125.044,00000000
112950,1125.367,00000000
112960,1125.167,00000000
112970,1126.330,00000000
112980,1126.363,00000000
112990,1126.594,00000000
113000,1126.597,00000000
113010,1126.358,00000000
113020,1127.558,00000000
113030,1127.938,00000000
113040,1127.660,00000000
113050,1126.969,00000000
113060,1127.662,00000000
113070,1126.370,00000000
113080,1127.103,00000000
113090,1126.328,00000000
113100,1127.066,00000000
113110,1126.243,00000000
113120,1126.939,00000000
113130,1126.581,00000000
113140,1126.970,00000000
113150,1127.518,00000000
113160,1126.857,00000000
113170,1127.403,00000000
113180,1126.354,00000000
113190,1127.054,00000000
113200,1126.349,00000000
113210,1126.925,00000000
113220,1126.696,00000000
113230,1127.179,00000000
113240,1126.303,00000000
113250,1126.664,00000000
113260,1125.531,00000000
113270,1126.232,00000000
113280,1125.895,00000000
113290,1126.483,00000000
113300,1126.547,00000000
113310,1126.148,00000000
113320,1126.262,00000000
113330,1126.118,00000000
113340,1127.336,00000000
113350,1127.104,00000000
113360,1127.212,00000000
113370,1126.911,00000000
113380,1127.884,00000000
113390,1127.777,00000000
113400,1127.669,00000000
113410,1126.720,00000000
113420,1126.991,00000000
113430,1125.659,00000000
113440,1126.668,00000000
113450,1126.658,00000000
113460,1125.949,00000000
113470,1126.172,00000000
113480,1125.945,00000000
113490,1126.218,00000000
113500,1125.307,00000000
113510,1126.507,00000000
113520,1126.643,00000000
113530,1126.862,00000000
113540,1126.094,00000000
113550,1126.604,00000000
113560,1125.070,00000000
113570,1125.999,00000000
113580,1125.384,00000000
113590,1126.291,00000000
113600,1125.367,00000000
113610,1126.157,00000000
113620,1126.008,00000000
113630,1126.116,00000000
113640,1126.297,00000000
113650,1125.657,00000000
113660,1126.067,00000000
113670,1125.416,00000000
113680,1126.494,00000000
113690,1124.847,00000000
113700,1125.359,00000000
113710,1125.226,00000000
113720,1125.713,00000000
113730,1124.920,00000000
113740,1125.591,00000000
113750,1125.364,00000000
113760,1126.013,00000000
113770,1125.849,00000000
113780,1126.406,00000000
113790,1126.562,00000000
113800,1125.917,00000000
113810,1125.839,00000000
113820,1125.712,00000000
113830,1125.937,00000000
113840,1125.362,00000000
113850,1125.945,00000000
113860,1125.411,00000000
113870,1126.751,00000000
113880,1125.403,00000000
113890,1126.400,00000000
113900,1125.949,00000000
113910,1125.978,00000000
113920,1125.325,00000000
113930,1125.407,00000000
113940,1124.758,00000000
113950,1124.871,00000000
113960,1125.363,00000000
113970,1126.134,00000000
113980,1126.510,00000000
113990,1126.042,00000000
114000,1126.515,00000000
114010,1125.617,00000000
114020,1125.737,00000000
114030,1125.448,00000000
114040,1126.576,00000000
114050,1125.338,00000000
114060,1126.055,00000000
114070,1126.500,00000000
114080,1126.585,00000000
114090,1125.942,00000000
114100,1127.635,00000000
114110,1126.629,00000000
114120,1126.688,00000000
114130,1127.131,00000000
114140,1126.791,00000000
114150,1127.012,00000000
114160,1126.796,00000000
114170,1127.142,00000000
114180,1126.201,00000000
114190,1126.564,00000000
114200,1126.682,00000000
114210,1127.814,00000000
114220,1126.574,00000000
114230,1127.496,00000000
114240,1126.287,00000000
114250,1127.501,00000000
114260,1127.148,00000000
114270,1128.034,00000000
114280,1128.115,00000000
114290,1128.744,00000000
114300,1127.948,00000000
114310,1127.068,00000000
114320,1127.722,00000000
114330,1126.751,00000000
114340,1127.379,00000000
114350,1126.342,00000000
114360,1127.751,00000000
114370,1126.580,00000000
114380,1127.638,00000000
114390,1126.294,00000000
114400,1126.863,00000000
114410,1126.521,00000000
114420,1126.835,00000000
114430,1125.283,00000000
114440,1126.360,00000000
114450,1126.845,00000000
114460,1127.808,00000000
114470,1126.756,00000000
114480,1126.264,00000000
114490,1126.116,00000000
114500,1125.281,00000000
114510,1125.625,00000000
114520,1125.083,00000000
114530,1127.221,00000000
114540,1126.261,00000000
114550,1127.353,00000000
114560,1126.364,00000000
114570,1127.174,00000000
114580,1126.599,00000000
114590,1127.085,00000000
114600,1126.039,00000000
114610,1127.195,00000000
114620,1127.222,00000000
114630,1127.248,00000000
114640,1127.077,00000000
114650,1126.523,00000000
114660,1126.857,00000000
114670,1125.963,00000000
114680,1127.035,00000000
114690,1126.353,00000000
114700,1127.320,00000000
114710,1126.182,00000000
114720,1126.922,00000000
114730,1126.146,00000000
114740,1127.092,00000000
114750,1130.841,00000000
114760,1128.792,00000000
114770,1126.055,00000000
114780,1126.969,00000000
114790,1127.421,00000000
114800,1126.617,00000000
114810,1127.526,00000000
114820,1127.456,00000000
114830,1127.881,00000000
114840,1126.550,00000000
114850,1127.476,00000000
114860,1126.302,00000000
114870,1126.959,00000000
114880,1126.213,00000000
114890,1127.022,00000000
114900,1125.574,00000000
114910,1126.821,00000000
114920,1126.139,00000000
114930,1126.800,00000000
114940,1126.322,00000000
114950,1126.965,00000000
114960,1126.560,00000000
114970,1126.298,00000000
114980,1126.552,00000000
114990,1126.150,00000000
115000,1126.965,00000000
115010,1125.668,00000000
115020,1126.590,00000000
115030,1126.605,00000000
115040,1127.099,00000000
115050,1126.216,00000000
115060,1127.315,00000000
115070,1125.809,00000000
115080,1127.080,00000000
115090,1126.333,00000000
115100,1127.625,00000000
115110,1126.369,00000000
115120,1126.506,00000000
115130,1124.939,00000000
115140,1126.335,00000000
115150,1126.386,00000000
115160,1126.241,00000000
115170,1128.029,00000000
115180,1126.660,00000000
115190,1127.240,00000000
115200,1125.460,00000000
115210,1126.558,00000000
115220,1125.197,00000000
115230,1126.385,00000000
115240,1125.692,00000000
115250,1126.529,00000000
115260,1125.403,00000000
115270,1126.183,00000000
115280,1125.281,00000000
115290,1126.608,00000000
115300,1125.312,00000000
115310,1126.352,00000000
115320,1127.152,00000000
115330,1125.824,00000000
115340,1126.421,00000000
115350,1125.575,00000000
115360,1126.436,00000000
115370,1126.193,00000000
115380,1126.298,00000000
115390,1125.637,00000000
115400,1126.526,00000000
115410,1125.686,00000000
115420,1125.810,00000000
115430,1125.148,00000000
115440,1125.499,00000000
115450,1124.876,00000000
115460,1125.979,00000000
115470,1124.548,00000000
115480,1125.234,00000000
115490,1125.159,00000000
115500,1125.217,00000000
115510,1126.170,00000000
115520,1125.502,00000000
115530,1126.714,00000000
115540,1125.556,00000000
115550,1126.518,00000000
115560,1125.552,00000000
115570,1126.105,00000000
115580,1125.101,00000000
115590,1125.975,00000000
115600,1124.617,00000000
115610,1124.948,00000000
115620,1124.491,00000000
115630,1124.665,00000000
115640,1124.245,00000000
115650,1123.979,00000000
115660,1123.824,00000000
115670,1125.152,00000000
115680,1125.336,00000000
115690,1125.070,00000000
115700,1125.575,00000000
115710,1125.334,00000000
115720,1125.197,00000000
115730,1125.324,00000000
115740,1125.634,00000000
115750,1125.341,00000000
115760,1126.132,00000000
115770,1124.975,00000000
115780,1125.595,00000000
115790,1124.491,00000000
115800,1124.988,00000000
115810,1125.070,00000000
115820,1125.813,00000000
115830,1125.523,00000000
115840,1124.943,00000000
115850,1125.050,00000000
115860,1125.257,00000000
115870,1125.611,00000000
115880,1125.441,00000000
115890,1126.887,00000000
115900,1126.087,00000000
115910,1126.540,00000000
115920,1125.145,00000000
115930,1126.585,00000000
115940,1124.779,00000000
115950,1126.598,00000000
115960,1125.080,00000000
115970,1125.710,00000000
115980,1125.234,00000000
115990,1125.502,00000000
116000,1124.571,00000000
116010,1125.396,00000000
116020,1125.709,00000000
116030,1125.942,00000000
116040,1126.352,00000000
116050,1125.532,00000000
116060,1126.004,00000000
116070,1125.424,00000000
116080,1125.657,00000000
116090,1125.231,00000000
116100,1125.904,00000000
116110,1125.572,00000000
116120,1126.611,00000000
116130,1126.098,00000000
116140,1126.474,00000000
116150,1125.469,00000000
116160,1125.536,00000000
116170,1124.984,00000000
116180,1126.134,00000000
116190,1125.336,00000000
116200,1124.731,00000000
116210,1125.122,00000000
116220,1124.559,00000000
116230,1125.770,00000000
116240,1126.418,00000000
116250,1126.733,00000000
116260,1125.315,00000000
116270,1125.563,00000000
116280,1125.805,00000000
116290,1125.976,00000000
116300,1125.481,00000000
116310,1126.505,00000000
116320,1125.264,00000000
116330,1126.540,00000000
116340,1126.299,00000000
116350,1126.012,00000000
116360,1126.165,00000000
116370,1126.054,00000000
116380,1126.508,00000000
116390,1125.949,00000000
116400,1126.237,00000000
116410,1125.287,00000000
116420,1125.918,00000000
116430,1125.455,00000000
116440,1126.438,00000000
116450,1125.747,00000000
116460,1126.522,00000000
116470,1125.858,00000000
116480,1126.818,00000000
116490,1126.086,00000000
116500,1127.007,00000000
116510,1126.233,00000000
116520,1126.152,00000000
116530,1127.028,00000000
116540,1127.058,00000000
116550,1127.554,00000000
116560,1126.766,00000000
116570,1126.708,00000000
116580,1125.606,00000000
116590,1127.151,00000000
116600,1127.114,00000000
116610,1127.125,00000000
116620,1125.912,00000000
116630,1127.128,00000000
116640,1126.354,00000000
116650,1126.303,00000000
116660,1125.793,00000000
116670,1126.061,00000000
116680,1125.379,00000000
116690,1125.641,00000000
116700,1126.310,00000000
116710,1126.352,00000000
116720,1125.857,00000000
116730,1125.696,00000000
116740,1126.025,00000000
116750,1125.961,00000000
116760,1126.497,00000000
116770,1125.906,00000000
116780,1126.732,00000000
116790,1126.358,00000000
116800,1127.632,00000000
116810,1127.274,00000000
116820,1126.983,00000000
116830,1125.281,00000000
116840,1126.705,00000000
116850,1125.962,00000000
116860,1126.379,00000000
116870,1126.642,00000000
116880,1127.060,00000000
116890,1126.970,00000000
116900,1126.417,00000000
116910,1126.486,00000000
116920,1126.020,00000000
116930,1127.409,00000000
116940,1126.415,00000000
116950,1127.967,00000000
116960,1127.496,00000000
116970,1127.557,00000000
116980,1127.157,00000000
116990,1127.035,00000000
117000,1125.676,00000000
117010,1126.219,00000000
117020,1126.000,00000000
117030,1126.742,00000000
117040,1126.194,00000000
117050,1126.363,00000000
117060,1126.134,00000000
117070,1125.407,00000000
117080,1126.736,00000000
117090,1126.184,00000000
117100,1127.297,00000000
117110,1126.328,00000000
117120,1126.834,00000000
117130,1125.589,00000000
117140,1126.970,00000000
117150,1125.973,00000000
117160,1127.283,00000000
117170,1125.675,00000000
117180,1126.891,00000000
117190,1125.703,00000000
117200,1127.548,00000000
117210,1127.761,00000000
117220,1126.932,00000000
117230,1127.038,00000000
117240,1127.123,00000000
117250,1127.878,00000000
117260,1126.650,00000000
117270,1127.255,00000000
117280,1127.498,00000000
117290,1127.847,00000000
117300,1126.879,00000000
117310,1128.762,00000000
117320,1126.684,00000000
117330,1127.475,00000000
117340,1127.036,00000000
117350,1127.622,00000000
117360,1126.523,00000000
117370,1126.742,00000000
117380,1127.727,00000000
117390,1126.937,00000000
117400,1127.266,00000000
117410,1126.443,00000000
117420,1127.974,00000000
117430,1126.729,00000000
117440,1127.165,00000000
117450,1126.077,00000000
117460,1126.450,00000000
117470,1125.642,00000000
117480,1126.820,00000000
117490,1126.895,00000000
117500,1130.703,00000000
117510,1127.166,00000000
117520,1126.955,00000000
117530,1126.723,00000000
117540,1127.162,00000000
117550,1127.269,00000000
117560,1126.973,00000000
117570,1128.154,00000000
117580,1126.936,00000000
117590,1127.445,00000000
117600,1126.585,00000000
117610,1126.418,00000000
117620,1126.213,00000000
117630,1126.816,00000000
117640,1126.378,00000000
117650,1126.686,00000000
117660,1126.090,00000000
117670,1127.744,00000000
117680,1126.418,00000000
117690,1125.592,00000000
117700,1125.787,00000000
117710,1125.811,00000000
117720,1126.827,00000000
117730,1126.513,00000000
117740,1126.891,00000000
117750,1126.136,00000000
117760,1126.670,00000000
117770,1125.753,00000000
117780,1126.514,00000000
117790,1125.316,00000000
117800,1126.593,00000000
117810,1125.557,00000000
117820,1125.883,00000000
117830,1125.525,00000000
117840,1125.523,00000000
117850,1124.349,00000000
117860,1124.706,00000000
117870,1125.428,00000000
117880,1126.036,00000000
117890,1126.489,00000000
117900,1125.856,00000000
117910,1126.062,00000000
117920,1126.407,00000000
117930,1126.876,00000000
117940,1125.332,00000000
117950,1125.533,00000000
117960,1125.297,00000000
117970,1126.171,00000000
117980,1124.808,00000000
117990,1124.826,00000000
118000,1123.844,00000000
118010,1125.105,00000000
118020,1126.409,00000000
118030,1126.177,00000000
118040,1126.500,00000000
118050,1126.776,00000000
118060,1127.199,00000000
118070,1125.771,00000000
118080,1127.091,00000000
118090,1125.971,00000000
118100,1126.495,00000000
118110,1125.778,00000000
118120,1126.045,00000000
118130,1124.719,00000000
118140,1125.473,00000000
118150,1124.590,00000000
118160,1126.571,00000000
118170,1126.089,00000000
118180,1127.230,00000000
118190,1127.191,00000000
118200,1127.453,00000000
118210,1127.351,00000000
118220,1127.056,00000000
118230,1128.157,00000000
118240,1126.348,00000000
118250,1126.708,00000000
118260,1126.667,00000000
118270,1126.961,00000000
118280,1126.036,00000000
118290,1127.297,00000000
118300,1126.777,00000000
118310,1126.824,00000000
118320,1126.252,00000000
118330,1126.814,00000000
118340,1126.909,00000000
118350,1126.503,00000000
118360,1127.086,00000000
118370,1126.987,00000000
118380,1128.888,00000000
118390,1127.354,00000000
118400,1127.448,00000000
118410,1126.366,00000000
118420,1127.582,00000000
118430,1126.384,00000000
118440,1126.696,00000000
118450,1126.087,00000000
118460,1126.452,00000000
118470,1125.840,00000000
118480,1126.596,00000000
118490,1125.814,00000000
118500,1126.922,00000000
118510,1126.458,00000000
118520,1126.557,00000000
118530,1127.122,00000000
118540,1127.039,00000000
118550,1127.713,00000000
118560,1127.168,00000000
118570,1127.442,00000000
118580,1127.240,00000000
118590,1128.337,00000000
118600,1127.794,00000000
118610,1127.910,00000000
118620,1126.994,00000000
118630,1127.603,00000000
118640,1126.676,00000000
118650,1127.664,00000000
118660,1126.551,00000000
118670,1127.184,00000000
118680,1126.723,00000000
118690,1127.748,00000000
118700,1126.828,00000000
118710,1126.615,00000000
118720,1126.915,00000000
118730,1126.801,00000000
118740,1128.930,00000000
118750,1127.219,00000000
118760,1127.944,00000000
118770,1126.688,00000000
118780,1127.878,00000000
118790,1126.965,00000000
118800,1126.591,00000000
118810,1125.852,00000000
118820,1126.539,00000000
118830,1125.646,00000000
118840,1126.669,00000000
118850,1125.812,00000000
118860,1126.154,00000000
118870,1126.030,00000000
118880,1126.110,00000000
118890,1126.270,00000000
118900,1126.094,00000000
118910,1126.440,00000000
118920,1125.610,00000000
118930,1126.865,00000000
118940,1126.173,00000000
118950,1127.048,00000000
118960,1125.593,00000000
118970,1126.695,00000000
118980,1125.724,00000000
118990,1126.689,00000000
119000,1125.766,00000000
119010,1126.958,00000000
119020,1125.968,00000000
119030,1126.773,00000000
119040,1126.612,00000000
119050,1125.761,00000000
119060,1126.345,00000000
119070,1125.745,00000000
119080,1126.719,00000000
119090,1127.102,00000000
119100,1127.860,00000000
119110,1126.824,00000000
119120,1127.134,00000000
119130,1125.994,00000000
119140,1125.997,00000000
119150,1125.190,00000000
119160,1126.689,00000000
119170,1125.809,00000000
119180,1126.445,00000000
119190,1126.128,00000000
119200,1126.685,00000000
119210,1126.585,00000000
119220,1126.473,00000000
119230,1127.127,00000000
119240,1126.632,00000000
119250,1126.921,00000000
119260,1126.200,00000000
119270,1127.244,00000000
119280,1126.485,00000000
119290,1127.821,00000000
119300,1126.433,00000000
119310,1127.038,00000000
119320,1126.209,00000000
119330,1126.652,00000000
119340,1125.950,00000000
119350,1126.337,00000000
119360,1126.411,00000000
119370,1126.967,00000000
119380,1127.186,00000000
119390,1126.952,00000000
119400,1127.781,00000000
119410,1126.873,00000000
119420,1127.300,00000000
119430,1126.026,00000000
119440,1127.204,00000000
119450,1127.378,00000000
119460,1127.154,00000000
119470,1126.147,00000000
119480,1127.001,00000000
119490,1126.141,00000000
119500,1127.233,00000000
119510,1126.216,00000000
119520,1126.438,00000000
119530,1126.390,00000000
119540,1126.129,00000000
119550,1126.547,00000000
119560,1126.607,00000000
119570,1126.814,00000000
119580,1125.886,00000000
119590,1126.190,00000000
119600,1125.118,00000000
119610,1126.001,00000000
119620,1124.760,00000000
119630,1125.458,00000000
119640,1124.572,00000000
119650,1125.445,00000000
119660,1125.033,00000000
119670,1125.735,00000000
119680,1124.836,00000000
119690,1125.855,00000000
119700,1125.927,00000000
119710,1126.708,00000000
119720,1126.092,00000000
119730,1125.400,00000000
119740,1126.354,00000000
119750,1125.602,00000000
119760,1126.878,00000000
119770,1126.347,00000000
119780,1126.983,00000000
119790,1125.990,00000000
119800,1126.904,00000000
119810,1126.906,00000000
119820,1125.984,00000000
119830,1124.670,00000000
119840,1125.977,00000000
119850,1124.238,00000000
119860,1125.309,00000000
119870,1124.722,00000000
119880,1126.024,00000000
119890,1126.291,00000000
119900,1126.685,00000000
119910,1126.946,00000000
119920,1126.557,00000000
119930,1127.018,00000000
119940,1126.317,00000000
119950,1127.665,00000000
119960,1126.037,00000000
119970,1127.086,00000000
119980,1125.636,00000000
119990,1126.560,00000000
120000,1125.082,00000000
120010,1126.161,00000000
120020,1125.509,00000000
120030,1125.466,00000000
120040,1124.790,00000000
120050,1125.813,00000000
120060,1126.386,00000000
120070,1125.972,00000000
120080,1126.730,00000000
120090,1125.682,00000000
120100,1126.699,00000000
120110,1125.682,00000000
120120,1126.069,00000000
120130,1125.229,00000000
120140,1130.289,00000000
120150,1126.732,00000000
120160,1126.583,00000000
120170,1126.053,00000000
120180,1126.531,00000000
120190,1124.992,00000000
120200,1125.326,00000000
120210,1125.928,00000000
120220,1126.828,00000000
120230,1127.084,00000000
120240,1127.418,00000000
120250,1127.389,00000000
120260,1127.116,00000000
120270,1127.575,00000000
120280,1126.427,00000000
120290,1126.449,00000000
120300,1126.033,00000000
120310,1127.312,00000000
120320,1126.240,00000000
120330,1126.594,00000000
120340,1126.164,00000000
120350,1127.178,00000000
120360,1125.408,00000000
120370,1126.598,00000000
120380,1126.440,00000000
120390,1126.477,00000000
120400,1126.895,00000000
120410,1127.953,00000000
120420,1128.291,00000000
120430,1127.031,00000000
120440,1127.997,00000000
120450,1127.306,00000000
120460,1127.498,00000000
120470,1126.451,00000000
120480,1127.591,00000000
120490,1126.904,00000000
120500,1126.501,00000000
120510,1125.510,00000000
120520,1128.681,00000000
120530,1126.780,00000000
120540,1127.210,00000000
120550,1125.996,00000000
120560,1126.790,00000000
120570,1127.682,00000000
120580,1127.188,00000000
120590,1126.803,00000000
120600,1125.770,00000000
120610,1126.270,00000000
120620,1125.770,00000000
120630,1126.162,00000000
120640,1125.905,00000000
120650,1126.570,00000000
120660,1126.067,00000000
120670,1126.317,00000000
120680,1126.190,00000000
120690,1126.213,00000000
120700,1125.419,00000000
120710,1126.378,00000000
120720,1126.476,00000000
120730,1125.982,00000000
120740,1126.453,00000000
120750,1126.434,00000000
120760,1126.750,00000000
120770,1125.660,00000000
120780,1127.449,00000000
120790,1125.853,00000000
120800,1127.128,00000000
120810,1126.209,00000000
120820,1126.694,00000000
120830,1125.619,00000000
120840,1126.237,00000000
120850,1125.233,00000000
120860,1126.474,00000000
120870,1125.823,00000000
120880,1127.791,00000000
120890,1126.517,00000000
120900,1126.227,00000000
120910,1126.861,00000000
120920,1126.468,00000000
120930,1127.115,00000000
120940,1126.275,00000000
120950,1127.054,00000000
120960,1126.188,00000000
120970,1126.808,00000000
120980,1126.068,00000000
120990,1126.653,00000000
121000,1125.551,00000000
121010,1126.893,00000000
121020,1125.727,00000000
121030,1126.364,00000000
121040,1127.004,00000000
121050,1126.969,00000000
121060,1127.290,00000000
121070,1126.631,00000000
121080,1127.668,00000000
121090,1126.068,00000000
121100,1127.927,00000000
121110,1127.035,00000000
121120,1126.973,00000000
121130,1126.236,00000000
121140,1126.250,00000000
121150,1125.755,00000000
121160,1126.539,00000000
121170,1125.900,00000000
121180,1127.461,00000000
121190,1126.876,00000000
121200,1127.209,00000000
121210,1125.895,00000000
121220,1126.589,00000000
121230,1127.274,00000000
121240,1127.680,00000000
121250,1127.465,00000000
121260,1126.249,00000000
121270,1126.924,00000000
121280,1126.500,00000000
121290,1126.889,00000000
121300,1126.744,00000000
121310,1127.377,00000000
121320,1126.013,00000000
121330,1127.222,00000000
121340,1126.594,00000000
121350,1126.879,00000000
121360,1126.510,00000000
121370,1126.969,00000000
121380,1126.057,00000000
121390,1126.830,00000000
121400,1127.341,00000000
121410,1125.842,00000000
121420,1126.078,00000000
121430,1125.855,00000000
121440,1126.589,00000000
121450,1125.982,00000000
121460,1126.503,00000000
121470,1125.809,00000000
121480,1126.969,00000000
121490,1126.250,00000000
121500,1127.238,00000000
121510,1126.297,00000000
121520,1127.644,00000000
121530,1126.556,00000000
121540,1127.733,00000000
121550,1127.215,00000000
121560,1127.701,00000000
121570,1127.533,00000000
121580,1128.029,00000000
121590,1129.651,00000000
121600,1128.391,00000000
121610,1127.689,00000000
121620,1127.717,00000000
121630,1128.659,00000000
121640,1127.878,00000000
121650,1128.245,00000000
121660,1128.041,00000000
121670,1128.115,00000000
121680,1127.546,00000000
121690,1128.185,00000000
121700,1127.586,00000000
121710,1128.453,00000000
121720,1126.766,00000000
121730,1127.109,00000000
121740,1127.521,00000000
121750,1127.970,00000000
121760,1127.622,00000000
121770,1127.514,00000000
121780,1128.358,00000000
121790,1127.653,00000000
121800,1128.665,00000000
121810,1126.623,00000000
121820,1127.766,00000000
121830,1127.572,00000000
121840,1127.820,00000000
121850,1126.983,00000000
121860,1127.894,00000000
121870,1126.779,00000000
121880,1127.733,00000000
121890,1126.909,00000000
121900,1126.653,00000000
121910,1126.217,00000000
121920,1126.494,00000000
121930,1127.430,00000000
121940,1126.693,00000000
121950,1127.984,00000000
121960,1127.733,00000000
121970,1127.487,00000000
121980,1126.783,00000000
121990,1127.680,00000000
122000,1126.435,00000000
122010,1127.633,00000000
122020,1126.963,00000000
122030,1127.936,00000000
122040,1126.963,00000000
122050,1550.845,00000000
122060,1849.444,00000000
122070,1956.335,00000000
122080,1996.488,00000000
122090,2012.097,00000000
122100,2013.230,00000000
122110,1992.875,00000000
122120,1985.221,00000000
122130,1982.393,00000000
122140,1980.422,00000000
122150,1980.138,00000000
122160,1981.454,00000000
122170,1981.803,00000000
122180,1984.501,00000000
122190,1985.627,00000000
122200,1986.310,00000000
122210,1986.828,00000000
122220,1986.665,00000000
122230,1991.855,00000000
122240,1998.287,00000000
122250,2000.465,00000000
122260,2001.633,00000000
122270,1999.952,00000000
122280,1999.595,00000000
122290,1999.243,00000000
122300,1998.867,00000000
122310,2000.834,00000000
122320,2001.065,00000000
122330,1997.142,00000000
122340,1993.556,00000000
122350,1992.698,00000000
122360,1992.186,00000000
122370,1992.317,00000000
122380,1992.812,00000000
122390,1993.796,00000000
122400,1992.341,00000000
122410,2744.191,00000000
122420,7059.552,00000000
122430,8394.876,00000000
122440,8897.706,00000000
122450,9069.114,00000000
122460,9129.938,00000000
122470,9405.403,00000000
122480,9823.547,00000000
122490,9929.374,00000000
122500,9982.279,00000000
122510,9989.464,00000000
122520,9917.057,00000000
122530,9812.934,00000000
122540,10063.132,00000000
122550,10229.605,00000000
122560,10305.520,00000000
122570,10295.519,00000000
122580,10349.309,00000000
122590,10187.593,00000000
122600,10522.631,00000000
122610,10635.328,00000000
122620,10550.739,00000000
122630,10588.522,00000000
122640,10560.437,00000000
122650,10398.777,00000000
122660,10910.323,00000000
122670,10890.908,00000000
122680,10712.444,00000000
122690,10555.234,00000000
122700,10072.880,00000000
122710,9992.318,00000000
122720,10116.745,00000000
122730,10477.902,00000000
122740,10464.453,00000000
122750,10099.552,00000000
122760,10166.286,00000000
122770,10308.201,00000000
122780,10164.835,00000000
122790,10478.295,00000000
122800,10439.522,00000000
122810,10606.436,00000000
122820,10439.767,00000000
122830,10742.217,00000000
122840,10513.989,00000000
122850,10437.218,00000000
122860,10328.710,00000000
122870,10583.285,00000000
122880,10661.063,00000000
122890,10519.439,00000000
122900,10449.578,00000000
122910,10431.454,00000000
122920,10383.041,00000000
122930,10435.216,00000000
122940,10434.134,00000000
122950,10509.102,00000000
122960,10551.120,00000000
122970,10541.500,00000000
122980,10588.075,00000000
122990,10732.396,00000000
123000,10772.205,00000000
123010,10792.957,00000000
123020,10778.790,00000000
123030,10620.436,00000000
123040,10589.851,00000000
123050,10573.697,00000000
123060,10566.820,00000000
123070,10482.211,00000000
123080,10635.434,00000000
123090,10659.966,00000000
123100,10687.638,00000000
123110,10691.377,00000000
123120,10689.813,00000000
123130,10493.722,00000000
123140,10678.712,00000000
123150,10808.484,00000000
123160,10857.603,00000000
123170,10883.044,00000000
123180,10883.107,00000000
123190,10876.552,00000000
123200,10882.210,00000000
123210,10306.182,00000000
123220,10475.640,00000000
123230,10561.149,00000000
123240,10571.399,00000000
123250,10581.867,00000000
123260,10544.509,00000000
123270,10546.765,00000000
123280,10572.733,00000000
123290,10604.210,00000000
123300,10590.978,00000000
123310,10597.067,00000000
123320,10598.412,00000000
123330,10557.933,00000000
123340,10587.690,00000000
123350,10596.212,00000000
123360,10545.109,00000000
123370,10589.667,00000000
123380,10588.609,00000000
123390,10592.409,00000000
123400,10594.214,00000000
123410,10601.577,00000000
123420,10556.516,00000000
123430,10365.671,00000000
123440,10696.295,00000000
123450,10805.438,00000000
123460,10850.237,00000000
123470,10869.783,00000000
123480,10884.648,00000000
123490,10890.852,00000000
123500,10531.655,00000000
123510,10686.396,00000000
123520,10950.883,00000000
123530,10974.654,00000000
123540,11038.400,00000000
123550,11040.970,00000000
123560,11086.177,00000000
123570,11084.555,00000000
123580,11099.382,00000000
123590,11084.250,00000000
123600,11081.773,00000000
123610,11076.008,00000000
123620,11085.944,00000000
123630,11055.317,00000000
123640,11050.599,00000000
123650,11087.049,00000000
123660,11095.285,00000000
123670,11022.745,00000000
123680,11060.868,00000000
123690,11101.472,00000000
123700,11083.364,00000000
123710,11075.641,00000000
123720,10289.554,00000000
123730,10325.693,00000000
123740,10367.140,00000000
123750,10382.622,00000000
123760,9948.414,00000000
123770,9406.398,00000000
123780,9227.064,00000000
123790,9176.630,00000000
123800,9129.367,00000000
123810,9116.540,00000000
123820,9117.532,00000000
123830,9121.398,00000000
123840,9209.520,00000000
123850,9251.825,00000000
123860,9269.608,00000000
123870,9275.610,00000000
123880,9289.413,00000000
123890,9293.595,00000000
123900,9284.563,00000000
123910,9282.056,00000000
123920,9359.486,00000000
123930,9316.763,00000000
123940,7819.373,00000000
123950,3584.558,00000000
123960,2025.847,00000000
123970,1453.828,00000000
123980,1246.458,00000000
123990,1169.674,00000000
124000,1142.237,00000000
124010,1130.643,00000000
124020,1127.116,00000000
124030,1125.181,00000000
124040,1125.582,00000000
124050,1124.567,00000000
124060,1125.468,00000000
124070,1126.180,00000000
124080,1125.626,00000000
124090,1125.312,00000000
124100,1125.930,00000000
124110,1126.212,00000000
124120,1125.665,00000000
124130,1125.993,00000000
124140,1126.457,00000000
124150,1126.514,00000000
124160,1125.938,00000000
124170,1126.594,00000000
124180,1126.269,00000000
124190,1125.807,00000000
124200,1127.277,00000000
124210,1125.717,00000000
124220,1127.374,00000000
124230,1126.396,00000000
124240,1127.265,00000000
124250,1126.575,00000000
124260,1127.234,00000000
124270,1125.618,00000000
124280,1126.868,00000000
124290,1126.942,00000000
124300,1125.732,00000000
124310,1126.321,00000000
124320,1125.662,00000000
124330,1126.537,00000000
124340,1125.165,00000000
124350,1126.386,00000000
124360,1125.756,00000000
124370,1126.969,00000000
124380,1127.418,00000000
124390,1126.119,00000000
124400,1126.131,00000000
124410,1125.276,00000000
124420,1127.337,00000000
124430,1126.998,00000000
124440,1127.058,00000000
124450,1125.311,00000000
124460,1126.651,00000000
124470,1126.035,00000000
124480,1126.205,00000000
124490,1126.750,00000000
124500,1126.316,00000000
124510,1127.236,00000000
124520,1126.452,00000000
124530,1127.105,00000000
124540,1125.968,00000000
124550,1126.046,00000000
124560,1125.909,00000000
124570,1125.807,00000000
124580,1126.536,00000000
124590,1126.487,00000000
124600,1127.838,00000000
124610,1126.734,00000000
124620,1127.238,00000000
124630,1126.291,00000000
124640,1127.344,00000000
124650,1125.867,00000000
124660,1126.604,00000000
124670,1126.969,00000000
124680,1126.757,00000000
124690,1127.513,00000000
124700,1126.662,00000000
124710,1127.732,00000000
124720,1126.344,00000000
124730,1126.647,00000000
124740,1125.990,00000000
124750,1127.514,00000000
124760,1127.976,00000000
124770,1127.575,00000000
124780,1129.409,00000000
124790,1128.005,00000000
124800,1129.290,00000000
124810,1127.313,00000000
124820,1128.485,00000000
124830,1127.473,00000000
124840,1128.148,00000000
124850,1127.541,00000000
124860,1127.812,00000000
124870,1127.856,00000000
124880,1127.377,00000000
124890,1127.742,00000000
124900,1127.016,00000000
124910,1128.434,00000000
124920,1126.904,00000000
124930,1127.750,00000000
124940,1127.422,00000000
124950,1128.092,00000000
124960,1128.275,00000000
124970,1127.772,00000000
124980,1128.367,00000000
124990,1127.811,00000000
125000,1127.952,00000000
125010,1127.525,00000000
125020,1128.548,00000000
125030,1126.926,00000000
125040,1128.785,00000000
125050,1127.791,00000000
125060,1127.173,00000000
125070,1128.208,00000000
125080,1127.926,00000000
125090,1128.566,00000000
125100,1127.011,00000000
125110,1128.362,00000000
125120,1127.360,00000000
125130,1127.891,00000000
125140,1129.542,00000000
125150,1128.232,00000000
125160,1128.619,00000000
125170,1128.764,00000000
125180,1128.910,00000000
125190,1128.085,00000000
125200,1128.536,00000000
125210,1127.658,00000000
125220,1127.941,00000000
125230,1127.429,00000000
125240,1128.351,00000000
125250,1127.838,00000000
125260,1128.194,00000000
125270,1128.493,00000000
125280,1127.829,00000000
125290,1129.186,00000000
125300,1128.563,00000000
125310,1128.600,00000000
125320,1127.616,00000000
125330,1128.589,00000000
125340,1127.710,00000000
125350,1128.286,00000000
125360,1128.729,00000000
125370,1131.909,00000000
125380,1129.707,00000000
125390,1128.451,00000000
125400,1129.193,00000000
125410,1128.447,00000000
125420,1128.678,00000000
125430,1127.992,00000000
125440,1129.088,00000000
125450,1129.115,00000000
125460,1128.486,00000000
125470,1128.865,00000000
125480,1128.417,00000000
125490,1128.746,00000000
125500,1128.539,00000000
125510,1129.240,00000000
125520,1128.773,00000000
125530,1128.562,00000000
125540,1127.118,00000000
125550,1128.600,00000000
125560,1128.789,00000000
125570,1128.841,00000000
125580,1128.929,00000000
125590,1127.976,00000000
125600,1128.888,00000000
125610,1127.267,00000000
125620,1128.183,00000000
125630,1127.092,00000000
125640,1127.850,00000000
125650,1127.597,00000000
125660,1128.070,00000000
125670,1127.074,00000000
125680,1127.277,00000000
125690,1127.437,00000000
125700,1127.366,00000000
125710,1128.138,00000000
125720,1127.208,00000000
125730,1128.740,00000000
125740,1127.667,00000000
125750,1127.779,00000000
125760,1126.902,00000000
125770,1127.519,00000000
125780,1127.138,00000000
125790,1127.079,00000000
125800,1128.102,00000000
125810,1127.959,00000000
125820,1128.309,00000000
125830,1127.943,00000000
125840,1128.607,00000000
125850,1129.261,00000000
125860,1128.793,00000000
125870,1126.753,00000000
125880,1128.080,00000000
125890,1126.022,00000000
125900,1127.162,00000000
125910,1127.562,00000000
125920,1127.461,00000000
125930,1127.237,00000000
125940,1126.781,00000000
125950,1128.001,00000000
125960,1127.051,00000000
125970,1127.780,00000000
125980,1126.564,00000000
125990,1126.982,00000000
126000,1126.202,00000000
126010,1126.800,00000000
126020,1127.699,00000000
126030,1127.433,00000000
126040,1128.002,00000000
126050,1127.326,00000000
126060,1128.439,00000000
126070,1127.672,00000000
126080,1128.706,00000000
126090,1128.042,00000000
126100,1128.644,00000000
126110,1127.073,00000000
126120,1127.213,00000000
126130,1127.306,00000000
126140,1127.481,00000000
126150,1128.601,00000000
126160,1128.007,00000000
126170,1128.543,00000000
126180,1127.938,00000000
126190,1128.984,00000000
126200,1128.190,00000000
126210,1130.505,00000000
126220,1128.597,00000000
126230,1129.134,00000000
126240,1128.039,00000000
126250,1127.802,00000000
126260,1128.772,00000000
126270,1127.992,00000000
126280,1129.140,00000000
126290,1127.129,00000000
126300,1127.656,00000000
126310,1127.504,00000000
126320,1128.313,00000000
126330,1127.223,00000000
126340,1128.225,00000000
126350,1126.820,00000000
126360,1127.418,00000000
126370,1128.361,00000000
126380,1128.174,00000000
126390,1128.566,00000000
126400,1128.092,00000000
126410,1129.328,00000000
126420,1127.749,00000000
126430,1128.309,00000000
126440,1127.038,00000000
126450,1127.187,00000000
126460,1127.228,00000000
126470,1127.657,00000000
126480,1127.058,00000000
126490,1126.622,00000000
126500,1127.365,00000000
126510,1126.856,00000000
126520,1127.374,00000000
126530,1126.519,00000000
126540,1127.861,00000000
126550,1126.358,00000000
126560,1127.447,00000000
126570,1127.958,00000000
126580,1127.133,00000000
126590,1127.667,00000000
126600,1127.391,00000000
126610,1128.123,00000000
126620,1127.610,00000000
126630,1128.315,00000000
126640,1126.745,00000000
126650,1127.340,00000000
126660,1126.708,00000000
126670,1127.490,00000000
126680,1127.005,00000000
126690,1127.414,00000000
126700,1127.177,00000000
126710,1126.427,00000000
126720,1127.496,00000000
126730,1126.534,00000000
126740,1127.162,00000000
126750,1125.981,00000000
126760,1127.772,00000000
126770,1126.393,00000000
126780,1126.930,00000000
126790,1126.123,00000000
126800,1127.211,00000000
126810,1126.252,00000000
126820,1127.874,00000000
126830,1127.965,00000000
126840,1127.496,00000000
126850,1128.605,00000000
126860,1127.709,00000000
126870,1127.405,00000000
126880,1126.827,00000000
126890,1128.056,00000000
126900,1126.181,00000000
126910,1127.994,00000000
126920,1127.434,00000000
126930,1128.333,00000000
126940,1127.047,00000000
126950,1127.423,00000000
126960,1127.970,00000000
126970,1126.566,00000000
126980,1127.744,00000000
126990,1126.559,00000000
127000,1127.556,00000000
127010,1126.625,00000000
127020,1127.531,00000000
127030,1126.298,00000000
127040,1127.614,00000000
127050,1126.979,00000000
127060,1126.821,00000000
127070,1126.748,00000000
127080,1127.202,00000000
127090,1126.915,00000000
127100,1127.102,00000000
127110,1127.335,00000000

